Estimating and using information in inverse problems

In inverse problems, one attempts to infer spatially variable functions from indirect measurements of a system. To practitioners of inverse problems, the concept of "information" is familiar when discussing key questions such as which parts of the function can be inferred accurately and which cannot. For example, it is generally understood that we can identify system parameters accurately only close to detectors, or along ray paths between sources and detectors, because we have "the most information" for these places. Although referenced in many publications, the "information" that is invoked in such contexts is not a well understood and clearly defined quantity. Herein, we present a definition of information density that is based on the variance of coefficients as derived from a Bayesian reformulation of the inverse problem. We then discuss three areas in which this information density can be useful in practical algorithms for the solution of inverse problems, and illustrate the usefulness in one of these areas -- how to choose the discretization mesh for the function to be reconstructed -- using numerical experiments.

==> figures/eigenvalues/error-indicator/matrix-0-eigenvalues.txt <==
1085.22905955762
735.059303520779
504.955093836893
478.47117325976
360.248908771615
252.714235531344
246.188881536568
233.13183746065
222.725326678013
207.947809162297
205.672513360482
204.29340914025
194.207532748407
191.349317646005
186.590187919466
184.157825653457
183.437863173302
182.920764690637
182.725804366858
177.920777327905
177.255389046016
177.025496071943
176.910615951009
174.05284705077
168.672956064608
167.626369167071
166.716673480582
166.257130427309
164.98874109579
164.836801021859
162.418592683173
162.402910107281
159.983664658327
159.897179674021
159.635045040749
159.60805733739
159.073759571579
159.073140674302
159.038852923504
159.037238740285
158.156237230936
158.14040889217
156.93379483455
156.932431480568
156.250000460641
156.250000422628
156.250000178339
156.250000152521
156.250000038878
156.250000026373
156.250000022568
156.250000019854
156.250000015082
156.25000001307
156.250000012117
156.250000011235
156.250000010193
156.250000009603
156.250000007165
156.250000005572
156.250000005074
156.250000004287
156.250000002667
156.250000002079
156.250000002
156.25000000177
156.250000001722
156.250000001453
156.250000001396
156.250000001278
156.250000001216
156.250000001076
156.25000000106
156.250000000986
156.250000000772
156.250000000488
156.250000000436
156.250000000305
156.250000000255
156.250000000246
156.25000000014
156.250000000131
156.250000000094
156.250000000066
156.250000000058
156.250000000056
156.250000000054
156.250000000049
156.250000000045
156.250000000037
156.250000000035
156.250000000026
156.250000000014
156.250000000008
156.250000000005
156.250000000004
156.250000000003
156.250000000003
156.250000000002
156.250000000002
156.250000000002
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999998
156.249999999997
156.249999999997
156.249999999989
156.249999999932
156.249999999922
156.249999999893
156.249999999881
156.24999999961
156.249999999593
156.249999999416
156.249999999295
156.249999999271
156.249999999233
156.249999999209
156.249999996524
156.249999996422
156.249999992839
156.24999999236
156.249999991717
156.249999990824
156.249999986686
156.249999986115
156.249999983014
156.249999972634
156.249999969865
156.249999967747
156.249999966108
156.249999965357
156.249999948687
156.249999943688
156.249999943436
156.24999993202
156.249999930817
156.249999915802
156.249999896163
156.249999889094
156.249999865463
156.249999858557
156.249999853804
156.24999983788
156.249999815069
156.249999808343
156.249999462895
156.249999451748


==> figures/eigenvalues/error-indicator/matrix-1-eigenvalues.txt <==
625.000000344761
625.000000034311
506.079735944594
484.771485545103
451.001706794084
265.465161222629
244.253589264789
217.018573309782
201.513542124036
195.311339711402
193.880655395225
189.221034099765
187.801193076212
180.872913021758
180.534206721833
174.34576932947
167.752774011733
164.970335175312
164.854612879289
163.740879472405
163.612091902705
159.984800780412
159.952263713671
159.707657087152
159.442418660323
159.304377140974
159.123274579524
158.743311601183
158.1450529693
158.140794523124
157.451479118404
156.971244581781
156.933766981697
156.931100295578
156.470903294293
156.363285454683
156.334734820592
156.296185745507
156.273854617477
156.264819225157
156.261747442465
156.258626621004
156.257524472668
156.250097521198
156.250048991517
156.250020837928
156.250017388739
156.250003931043
156.250002264739
156.250001178416
156.250000708174
156.250000295332
156.250000158853
156.250000037233
156.250000029655
156.250000023336
156.250000013832
156.250000010935
156.250000009546
156.250000007749
156.250000006501
156.25000000596
156.250000005306
156.250000004728
156.250000002861
156.250000001782
156.250000001387
156.250000001294
156.250000000959
156.250000000466
156.250000000294
156.250000000243
156.250000000214
156.250000000118
156.25000000009
156.250000000083
156.250000000058
156.250000000043
156.250000000016
156.250000000012
156.250000000007
156.250000000004
156.250000000004
156.250000000002
156.250000000002
156.250000000002
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999998
156.249999999997
156.249999999996
156.249999999985
156.249999999932
156.249999999814
156.249999999557
156.249999999304
156.249999999243
156.249999999085
156.2499999978
156.249999994404
156.249999994151
156.249999977269
156.249999976793
156.249999968947
156.249999968382
156.249999965906
156.249999962775
156.24999994675
156.249999944991
156.249999884518
156.249999883124
156.249999875922
156.249999855893
156.249999469253
156.249999462387
120.99237250106
112.437308923768
79.1325592269525
56.1202971041842
55.6720644452551
51.7397357431428
50.2903987723405
49.1214726052208
47.5053765809942
46.1613045181227
44.6859772568088
44.5162109844694
43.5604448401046
43.3381981108571
42.0959939582183
41.9722409938269
41.8406237073855
41.6609521015543
41.3506426161291
41.2762143393266
41.1252124213005
40.741386097045
40.6968162701895
40.6562266237939
40.4592017226113
40.2269467314968
40.1987078186695
40.1693895735118
40.1561884779644
40.1357407029353
40.0579846093351
40.0140687879093
39.862215954536
39.8010627724524
39.6941989993368
39.6803498279294
39.5589753333869
39.4155102682419
39.3315060947867
39.2443220499386
39.2015497517719
39.0969460568461
39.0897378688438
39.074878085912
39.0742032051023
39.0634762468485
39.0633967940148
39.0628835536962
39.0626689308879
39.0625626609072
39.062516228009
39.0625043296727
39.0625020851636
39.0625016871518
39.0625002004986
39.0625001199979
39.0625000635977
39.0625000287382
39.0625000108384
39.0625000066211
39.0625000065675
39.0625000052278
39.0625000049581
39.0625000033071
39.0625000030445
39.0625000025041
39.062500001625
39.0625000015729
39.0625000013736
39.0625000012238
39.062500001064
39.0625000009763
39.0625000008791
39.0625000007759
39.0625000006456
39.0625000003808
39.0625000002684
39.0625000002624
39.0625000002289
39.0625000002203
39.0625000001962
39.0625000001933
39.0625000001883
39.0625000000737
39.0625000000365
39.0625000000274
39.0625000000236
39.0625000000184
39.0625000000168
39.0625000000126
39.0625000000103
39.0625000000091
39.0625000000066
39.0625000000056
39.0625000000044
39.0625000000037
39.0625000000018
39.062500000001
39.0625000000003
39.0625000000002
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999997
39.0624999999992
39.0624999999991
39.0624999999981
39.0624999999959
39.0624999999954
39.0624999999719
39.0624999999176
39.0624999999053
39.0624999998441
39.0624999998398
39.062499999792
39.0624999995471
39.0624999994751
39.0624999990919
39.0624999990089
39.062499998896
39.0624999987678
39.0624999982045
39.0624999980922
39.06249999783
39.0624999976786
39.0624999967925
39.0624999955588
39.0624999940561
39.0624999931665
39.0624999928846
39.0624999890584
39.062499986916
39.0624999829716
39.0624999786897
39.0624999716757
39.0624999504226
39.0624999477798
39.0624999394768
39.0624999234841
39.062499918066
39.0624999129531
39.062499907527
39.0624999069526


==> figures/eigenvalues/error-indicator/matrix-2-eigenvalues.txt <==
625.000005100246
625.000000052908
625.000000003802
413.118682998882
374.721674131673
305.617312968635
234.185188533951
197.89410631334
187.171075031976
177.808891219833
176.260374109029
174.099503305407
172.441493482885
170.140869795584
166.031490993209
162.99028634273
161.31017792656
160.419859521304
159.947560906358
159.868713645278
158.737912317783
158.535663617463
158.481739760844
157.952000980291
156.917001211077
156.712942243329
156.58062260761
156.484152720375
156.443449800891
156.427845642092
156.32826485839
156.296890923222
156.273128613131
156.268600681399
156.263907877692
156.260399873723
156.25755889873
156.255139131224
156.253960893971
156.25291623053
156.252234350799
156.252165931704
156.250616616686
156.250403953144
156.250184001291
156.25007156829
156.250038774269
156.250007059317
156.250001480487
156.250001055336
156.250000305027
156.250000060619
156.250000018912
156.250000006209
156.250000005238
156.25000000357
156.250000002158
156.250000000109
156.250000000059
156.250000000049
156.250000000028
156.250000000022
156.250000000012
156.25000000001
156.250000000007
156.250000000006
156.250000000005
156.250000000004
156.250000000002
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999997
156.249999999996
156.249999999992
156.249999999988
156.249999999965
156.249999999884
156.24999999971
156.249999999566
156.249999997397
156.249999997324
156.249999993741
156.249999991528
156.249999940539
156.249999905951
136.415260921918
120.679932613113
75.3828791732645
60.4691979134438
55.0491307397914
53.1268581040117
50.170912610563
48.4229909550077
47.9586653713179
46.8335185110531
45.148810050719
44.6592008359302
44.3487485457293
44.1288034028082
43.6966883914325
43.5681458557716
43.3813070028804
42.8771929037474
42.7033133038235
42.5246795094401
42.2507186022487
41.9647370082207
41.7983426951715
41.6154736740762
41.2614697350161
41.0764797478895
40.9024107399401
40.8105267453701
40.7245621408689
40.6306108710512
40.5841799592289
40.4712330947385
40.3593452741429
40.2731487652139
40.1056469258795
40.092312837554
40.0827608009302
39.9951481973845
39.8871167355596
39.8640069637235
39.8191529954191
39.766527619246
39.7353880039122
39.731358788862
39.6454855059046
39.6218554204481
39.5728770399567
39.5377026481624
39.529497979832
39.5216399582277
39.4663838341405
39.4570423017218
39.440889519467
39.4267478736326
39.3847116910798
39.3529083391589
39.3163489858286
39.3154446124023
39.3037148555207
39.2221621566032
39.1717515351434
39.132729659347
39.1034672763921
39.1007957528424
39.0973529230888
39.0828067340636
39.0777236152352
39.0720757152326
39.0712590604247
39.0710091841256
39.0671429401734
39.0668052446213
39.0653469916281
39.0648135692733
39.0639477001311
39.063559740871
39.0627937900663
39.0625953544644
39.062583117955
39.0625657195374
39.0625000170404
39.062500004486
39.0625000038566
39.0625000020831
39.0625000017361
39.0625000015636
39.0625000014877
39.0625000013463
39.0625000005489
39.0625000005364
39.0625000004974
39.0625000002997
39.0625000002956
39.0625000002745
39.0625000002232
39.0625000001708
39.0625000001606
39.0625000000997
39.0625000000896
39.0625000000737
39.0625000000664
39.0625000000611
39.0625000000352
39.0625000000288
39.062500000021
39.0625000000174
39.0625000000145
39.0625000000115
39.0625000000099
39.062500000009
39.0625000000072
39.0625000000063
39.0625000000049
39.0625000000032
39.0625000000027
39.0625000000026
39.0625000000021
39.0625000000017
39.0625000000012
39.0625000000009
39.0625000000008
39.0625000000007
39.0625000000006
39.0625000000004
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999996
39.0624999999995
39.0624999999991
39.062499999999
39.0624999999989
39.0624999999987
39.0624999999985
39.0624999999982
39.062499999998
39.0624999999978
39.0624999999976
39.0624999999976
39.0624999999965
39.0624999999953
39.0624999999918
39.062499999985
39.0624999999784
39.0624999999759
39.0624999999747
39.0624999999713
39.0624999999589
39.0624999999572
39.062499999948
39.0624999999465
39.0624999999195
39.0624999999014
39.0624999998959
39.0624999998627
39.0624999998618
39.0624999998584
39.0624999997437
39.0624999996778
39.0624999996087
39.0624999995455
39.062499999476
39.0624999994584
39.0624999993433
39.0624999992817
39.062499999236
39.0624999991271
39.0624999989773
39.0624999989291
39.0624999987311
39.0624999985335
39.0624999983536
39.0624999982581
39.0624999980091
39.0624999979734
39.0624999979122
39.0624999978776
39.0624999977934
39.0624999976718
39.0624999974474
39.0624999970496
39.0624999965779
39.0624999961064
39.0624999956471
39.0624999953519
39.0624999946074
39.0624999941503
39.0624999936182
39.0624999931037
39.0624999919044
39.0624999915421
39.0624999913223
39.0624999902331
39.0624999899286
39.0624999873376
39.0624999871773
39.0624999865604
39.0624999848645
39.0624999808206
39.0624999734639
14.3303026768679
11.8347387780375
11.6312277389085
11.5746482555874
11.21735317081
10.824770610187
10.724861019871
10.6971528455049
10.6065696873734
10.4796221108013
10.3648133600217
10.2741886997096
10.1872155187613
10.125540628616
10.1165857435862
10.0567200260012
10.0456940544277
10.0382554936678
10.0176142551321
10.0108598497248
9.99196777571584
9.97930695951721
9.97364407029286
9.94769628765646
9.93371905751769
9.92475453753463
9.88681353425187
9.88224835082066
9.8806963803698
9.87647459328617
9.86289347424787
9.86045522145715
9.85501753937828
9.850225786306
9.84813968879892
9.8454449241058
9.83463301930982
9.83090796691281
9.81502920994862
9.80883997610436
9.80433453427044
9.79031032142458
9.7882660972626
9.77809025644506
9.77143941216811
9.77068281937793
9.76874400165001
9.7674774226416
9.76641722873019
9.76582463691854
9.76575302232203
9.76572402149627
9.76568527213807
9.76564110328361
9.76563272570703
9.76563003813646
9.76563000266683
9.76563000053404
9.76563000010798
9.76563000005261
9.76563000001592
9.76563000000131
9.76562999999984
9.76562999997748
9.76562999765569
9.76562999440051
9.76562992784164
9.76562982906823
9.76562967251734
9.76562929408181
9.76562882350464
9.7656282461703
9.76562769184793
9.76562759440514
9.76562699436807
9.76562691784076
9.7656265315046
9.76562580465367
9.76562567602433
9.76562509220346
9.7656249598332
9.76562453168867
9.76562389339876
9.76562354725441
9.76562331316639
9.76562302246414
9.76562292709968
9.76562234581125
9.76562205703272
9.76562154323152
9.76562100688301
9.76562085162839
9.76562080487615
9.76562069034094
9.76562044794758
9.7656202716588
9.7656202605868
9.76562022732181
9.76562016650609
9.7656200821841
9.76562006545142
9.76562005223596
9.76562004347385
9.76562003174448
9.76562001807745
9.76562001420156
9.76562001037823
9.76562000499682
9.76562000180735
9.76562000129079
9.76562000083103
9.76562000067617
9.76562000023656
9.76562000014334
9.76562000013319
9.76562000007334
9.76562000005336
9.76562000003779
9.76562000003184
9.76562000002137
9.76562000001324
9.7656200000107
9.76562000000839
9.76562000000797
9.76562000000556
9.76562000000496
9.76562000000446
9.76562000000376
9.76562000000336
9.76562000000126
9.76562000000114
9.76562000000041
9.76562000000021
9.76562000000021
9.76562000000016
9.76562000000015
9.76562000000014
9.76562000000013
9.76562000000012
9.76562000000012
9.76562000000012
9.76562000000012
9.76562000000011
9.76562000000011
9.76562000000011
9.7656200000001
9.7656200000001
9.76562000000008
9.76562000000006
9.76562000000004
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000002
9.76562000000002
9.76562000000001
9.76562000000001
9.76561999999999
9.76561999999999
9.76561999999998
9.76561999999997
9.76561999999996
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999992
9.76561999999991
9.76561999999987
9.76561999999987
9.76561999999966
9.76561999999943
9.7656199999994
9.76561999999841
9.76561999999795
9.76561999999357
9.76561999999305
9.76561999998995
9.76561999998061
9.76561999997867
9.76561999997226
9.76561999996213
9.7656199999507
9.76561999993581
9.76561999992924
9.7656199999125
9.76561999986775
9.76561999986402
9.76561999970194
9.76561999964859
9.76561999963121
9.76561999943005
9.76561999921241
9.76561999906883
9.76561999881528
9.76561999850083
9.76561999800272
9.76561999765854
9.76561999735515
9.76561999611972
9.76561999546769


==> figures/eigenvalues/error-indicator/matrix-3-eigenvalues.txt <==
625.000002102917
625.000001101909
625.000000602855
625.000000010941
625.000000005522
625.000000000785
317.063299906093
264.387034442717
190.640368201525
177.228347330642
163.762836059662
160.912294251509
157.923498054012
157.36843726071
157.139678392945
156.777642512126
156.294805584809
156.284991699412
156.276018901733
156.265638969681
156.263429330195
156.259965333026
156.255301266846
156.252473788359
156.251417291159
156.251028365585
156.250870875344
156.250530234582
156.250365287433
156.25012192957
156.250074040531
156.250028016646
156.250012742152
156.250009170122
156.250005096502
156.250002651979
156.250002414945
156.250001564962
156.250000989205
156.250000573138
156.250000378862
156.25000021917
156.250000159857
156.250000104463
156.250000082064
156.250000017949
156.250000014818
156.250000012831
156.250000001956
156.250000000208
156.25000000012
156.250000000034
156.250000000025
156.250000000018
156.250000000014
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999998
156.249999999997
156.249999999991
156.249999999945
156.249999999921
156.24998267458
102.115504569761
81.8217129699364
67.2969415338062
57.9515340390561
55.4261553899296
53.7585019848875
51.1525968760866
50.0737036715542
49.3760467904762
48.3685204654821
47.2798603979979
46.0508694312597
44.8565047664409
44.2062942019646
43.9893994238159
43.3104521456878
43.1503060391434
42.7959113945388
42.4457601978715
42.1138379097629
41.7872483310208
41.7141387736145
41.4660807556128
41.2191656802287
41.097454251165
40.9421436730839
40.7706609334873
40.6985459396195
40.588865400673
40.4269299211287
40.3313205394271
40.2821850542708
40.1459228457184
40.0444921660826
39.9733309011985
39.8212125975829
39.7899351301151
39.7440401502038
39.7408725504676
39.6457329006729
39.593050067655
39.5613981423136
39.5517565107993
39.5374115826926
39.4930648636805
39.4757981487733
39.4646413473336
39.4495430187747
39.4421400131995
39.3803711458042
39.3397079261749
39.3234024420139
39.2883588526858
39.2855440301259
39.2572366206584
39.2409895971142
39.1753857578563
39.173468739967
39.1594365493664
39.1571942126387
39.1411168721035
39.1403576803404
39.1254093638597
39.0875748538512
39.0728625697677
39.071850900545
39.0673658128394
39.0652508065011
39.0651571517294
39.0645492408833
39.0635821294747
39.0630043189066
39.0629637902756
39.0627930085274
39.0627594531817
39.0626464309832
39.0626062645803
39.0625348243524
39.0625168919466
39.0625128492868
39.0625036443522
39.0625031048836
39.0625009588905
39.0625007032438
39.0625004787531
39.0625002538053
39.0625000631618
39.0625000359383
39.0625000157673
39.0625000114588
39.0625000040305
39.0625000035152
39.0625000019578
39.0625000018433
39.0625000017556
39.062500001444
39.0625000013168
39.062500000947
39.0625000009053
39.0625000004965
39.0625000004582
39.0625000004549
39.0625000004188
39.0625000003871
39.0625000003835
39.0625000003458
39.0625000003239
39.0625000003156
39.0625000002045
39.0625000002044
39.0625000001795
39.0625000001579
39.0625000001295
39.0625000001154
39.062500000106
39.0625000000901
39.0625000000564
39.0625000000465
39.0625000000382
39.0625000000377
39.0625000000352
39.0625000000237
39.0625000000213
39.0625000000208
39.0625000000168
39.0625000000094
39.0625000000092
39.0625000000079
39.0625000000069
39.0625000000057
39.062500000005
39.0625000000037
39.0625000000034
39.0625000000014
39.0625000000012
39.0625000000009
39.0625000000009
39.0625000000007
39.0625000000006
39.0625000000005
39.0625000000004
39.0625000000004
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999994
39.0624999999993
39.0624999999992
39.0624999999984
39.0624999999975
39.0624999999968
39.0624999999965
39.0624999999961
39.0624999999957
39.0624999999954
39.0624999999953
39.0624999999951
39.0624999999947
39.0624999999917
39.0624999999917
39.0624999999907
39.0624999999897
39.0624999999884
39.0624999999883
39.0624999999875
39.0624999999863
39.0624999999847
39.0624999999831
39.0624999999751
39.062499999973
39.0624999999714
39.0624999999656
39.0624999999625
39.0624999999544
39.0624999999432
39.0624999998972
39.0624999998735
39.0624999998596
39.0624999997834
39.062499999726
39.0624999996688
39.0624999995351
39.0624999993007
39.0624999992602
39.0624999991543
39.0624999991289
39.0624999990403
39.0624999988864
39.0624999988697
39.0624999987913
39.0624999987255
39.0624999983539
39.0624999982791
39.0624999981357
39.0624999981217
39.0624999976865
39.0624999968957
39.0624999966248
39.0624999965556
39.0624999963219
39.0624999962889
39.0624999959702
39.0624999925564
39.0624999923743
39.0624999914078
39.0624999903642
39.0624999901954
39.0624999900201
39.0624999882163
39.0624999881481
39.0624999865743
39.062499985695
39.0624999849212
22.2905694680747
18.2054308613523
12.9819364529529
12.8573252308053
12.443642809468
11.8791165637444
11.2346757892741
11.1404226189444
11.0201473190578
10.9083191066398
10.8146972003216
10.4782805003915
10.4609452887898
10.4228814486443
10.3684200432341
10.3404811925512
10.3145575818655
10.3069957801385
10.2786993057223
10.2582617824549
10.2352633547604
10.2159988928772
10.1853421452252
10.1505010483606
10.1165893348154
10.1054145175167
10.1010599885304
10.0701587777582
10.0625908045554
10.0612342508513
10.0478520117041
10.0392417093413
10.0257451786619
10.0229069521563
10.0060592959287
9.98913964570927
9.96383883611729
9.95014811585274
9.94561304005826
9.93920173385147
9.92613784895881
9.91878282216837
9.90688129687782
9.90347143984741
9.90274519924946
9.88356786475338
9.87537366050088
9.87093249363502
9.86314410216217
9.85762118743304
9.8538476151592
9.85160180087515
9.84928517978444
9.84516634763208
9.83368771473695
9.83303111348292
9.82829228931374
9.82507929130486
9.81405533810126
9.8106809767865
9.80672413855096
9.80517694066285
9.80422720741825
9.79256566683201
9.79048042620678
9.78618626467776
9.77663312263614
9.77611311545931
9.77610206141189
9.77573220504821
9.77497266511292
9.77063568324855
9.77002853800586
9.76927561879734
9.76800722996177
9.76757576756588
9.76678787942966
9.76589829293081
9.76581104000923
9.76580151468111
9.7656889479833
9.76565485817424
9.76564978295456
9.76563194726471
9.76563017139509
9.76563004133402
9.76563000359074
9.76563000150919
9.76563000088596
9.76563000014426
9.76563000007732
9.76563000001946
9.76563000001321
9.76563000000655
9.7656300000002
9.76563000000007
9.76563000000001
9.76563000000001
9.76563
9.76563
9.76562999999997
9.76562999999997
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999994
9.76562999999994
9.76562999999992
9.76562999999992
9.76562999999988
9.76562999999988
9.76562999999985
9.7656299999998
9.76562999999977
9.76562999999973
9.76562999999915
9.76562999999863
9.76562999999737
9.76562999999642
9.76562999997557
9.76562999994524
9.76562999991905
9.76562999991661
9.76562999985849
9.7656299997666
9.7656299996389
9.76562999897507
9.76562999774471
9.76562998615853
9.76562997812551
9.76562995243169
9.76562993004392
9.76562992565963
9.76562982957608
9.76562969019761
9.76562968370589
9.76562967714859
9.76562949666635
9.76562946839301
9.7656293694131
9.76562933795175
9.76562915669521
9.76562898260934
9.76562871330055
9.76562828203317
9.76562819608029
9.7656281708264
9.76562779869506
9.76562767732068
9.76562748248652
9.76562717606923
9.76562684571275
9.76562680099057
9.76562626246372
9.76562620951979
9.7656260658794
9.76562574519495
9.7656256892695
9.76562552503937
9.76562522044833
9.76562484141284
9.76562450014061
9.76562390007924
9.7656235983582
9.76562314168073
9.7656228138877
9.76562271980321
9.76562223829911
9.76562219055989
9.76562180635689
9.76562148820906
9.76562132815935
9.76562113221045
9.76562104552176
9.76562077595765
9.76562048402644
9.7656204184419
9.76562037716971
9.76562034111253
9.76562027871145
9.76562020871418
9.76562012705648
9.76562006778328
9.76562003707775
9.76562002970598
9.76562001454666
9.76562000969207
9.7656200083761
9.76562000083805
9.76562000037747
9.76562000034612
9.76562000025999
9.76562000025452
9.76562000020001
9.76562000018071
9.76562000013867
9.7656200001359
9.76562000013305
9.76562000011921
9.76562000011564
9.76562000010574
9.76562000010056
9.76562000009703
9.76562000005631
9.7656200000452
9.76562000004329
9.76562000003309
9.76562000002775
9.76562000002584
9.76562000002395
9.76562000002154
9.76562000001774
9.76562000001606
9.76562000001578
9.76562000001343
9.7656200000108
9.7656200000092
9.76562000000826
9.76562000000687
9.76562000000585
9.76562000000557
9.76562000000268
9.7656200000023
9.76562000000153
9.76562000000146
9.76562000000114
9.76562000000078
9.76562000000063
9.76562000000042
9.76562000000039
9.76562000000027
9.76562000000023
9.7656200000002
9.76562000000017
9.76562000000017
9.76562000000015
9.76562000000015
9.76562000000014
9.76562000000014
9.76562000000013
9.76562000000012
9.76562000000011
9.76562000000011
9.7656200000001
9.7656200000001
9.7656200000001
9.76562000000009
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999991
9.76561999999991
9.76561999999991
9.76561999999991
9.76561999999991
9.76561999999991
9.7656199999999
9.7656199999999
9.7656199999999
9.76561999999989
9.76561999999989
9.76561999999989
9.76561999999989
9.76561999999989
9.76561999999988
9.76561999999988
9.76561999999988
9.76561999999988
9.76561999999988
9.76561999999988
9.76561999999987
9.76561999999987
9.76561999999987
9.76561999999986
9.76561999999986
9.76561999999985
9.76561999999983
9.76561999999983
9.76561999999981
9.7656199999998
9.76561999999977
9.76561999999977
9.76561999999971
9.7656199999997
9.76561999999962
9.76561999999946
9.76561999999942
9.76561999999901
9.7656199999987
9.76561999999861
9.76561999999818
9.7656199999981
9.7656199999974
9.76561999999739
9.76561999999582
9.76561999999523
9.76561999999096
9.76561999999033
9.76561999999026
9.76561999998973
9.76561999998756
9.76561999998653
9.76561999998555
9.76561999998326
9.76561999997837
9.76561999997768
9.76561999996997
9.76561999996587
9.76561999996536
9.7656199999644
9.76561999995499
9.76561999994442
9.76561999992036
9.7656199999001
9.7656199998974
9.7656199998941
9.76561999989128
9.76561999987704
9.76561999986146
9.76561999980662
9.76561999969461
9.76561999967105
9.76561999960264
9.76561999958015
9.76561999957208
9.76561999952749
9.76561999949847
9.76561999947288
9.76561999942497
9.76561999922743
9.76561999902465
9.76561999899761
9.76561999895909
9.76561999889537
9.76561999886435
9.76561999882341
9.76561999878508
9.76561999852994
9.76561999849181
9.76561999787773
9.7656199952648
9.76561999404505
2.5120104993464
2.50662204480725
2.49973260562407
2.49745335706812
2.49380129574003
2.4816228991485
2.47827990516253
2.47015891750849
2.46610098431894
2.45513097614323
2.45504504319686
2.45448013249068
2.4531719538261
2.45124909560098
2.45083874190127
2.44534893828684
2.44314523895513
2.44278959984561
2.44207082804151
2.4419497213758
2.4417556684075
2.44172067899478
2.44165698227451
2.44152871514074
2.44152047047459
2.44151331030382
2.44150374782975
2.44148742487655
2.44144068260526
2.44141903630721
2.44141796961523
2.44141162820542
2.44141141720341
2.44141049742223
2.44141011288493
2.44141000848929
2.44141000801916
2.44141000086517
2.4414100004114
2.44141000001498
2.44141000000078
2.4414100000001
2.44141000000007
2.44141000000004
2.44141000000002
2.44141000000001
2.44141000000001
2.44141
2.44141
2.44141
2.44140999999999
2.44140999999998
2.44140999999996
2.44140999999994
2.44140999997677
2.44140999996612


==> figures/eigenvalues/error-indicator/matrix-4-eigenvalues.txt <==
625.000002012076
625.000000015093
625.000000012273
625.00000000943
625.000000004
625.000000002178
625.000000000466
625.000000000091
625.000000000081
253.163975419403
213.186271743297
160.135395549373
157.085389272666
156.415060479559
156.306635952706
156.297758413429
156.264909401224
156.252884642032
156.251174820302
156.250554413248
156.250339891545
156.250307845373
156.250142082276
156.250051214563
156.250049957263
156.250025060301
156.250015440998
156.250007157189
156.25000420604
156.250002015104
156.25000117388
156.250000420562
156.250000286294
156.250000210192
156.250000165113
156.250000157275
156.250000015687
156.250000005813
156.250000005283
156.250000002851
156.250000001031
156.250000000983
156.250000000896
156.25000000069
156.250000000126
156.250000000109
156.250000000018
156.250000000008
156.250000000007
156.250000000005
156.250000000003
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999999
113.818577091272
85.6283199595068
73.7818449218636
57.1179074977208
54.8364128300925
50.5147639638294
47.347271987542
46.9579694012685
45.8073923261807
45.1080679461525
44.5511944325858
43.5454460738682
42.8860701285198
42.4862721775634
41.980227779885
41.5125998429699
40.8754845326991
40.7583394439993
40.4260949417371
40.2668015151637
40.2140399476947
40.1656237375171
39.8602789868496
39.7630643649114
39.6618710355946
39.5608923946823
39.5198333866968
39.4996133350725
39.4717247362837
39.3389765272911
39.3237225693358
39.2808479686569
39.2452236396838
39.2286324011369
39.2169642111494
39.1494737277903
39.1479766802093
39.1431873246307
39.1395718158541
39.124202623345
39.1169128387774
39.1137861611319
39.1107367523708
39.102599705785
39.0956382536677
39.0942170133977
39.0893540445468
39.0872011007923
39.0822131184241
39.0775527369005
39.0718279763485
39.0715653506591
39.0694066494777
39.0667767420216
39.0658271771783
39.0654328839674
39.064401805149
39.0634628940531
39.0633297144639
39.0630380902847
39.0628047379328
39.0626360314345
39.0625827990069
39.0625508937731
39.0625439388726
39.0625202289883
39.0625189296755
39.0625155008638
39.0625048235808
39.0625013825888
39.0625005125625
39.0625002957517
39.0625002401088
39.0625001111655
39.0625000635009
39.0625000283526
39.0625000167538
39.0625000128578
39.0625000074393
39.0625000059691
39.0625000013656
39.0625000010837
39.0625000006563
39.0625000004624
39.0625000004041
39.062500000372
39.0625000003267
39.062500000304
39.0625000002123
39.0625000001736
39.0625000001621
39.0625000001081
39.0625000000929
39.0625000000552
39.0625000000526
39.0625000000168
39.0625000000167
39.0625000000083
39.0625000000044
39.0625000000042
39.0625000000039
39.0625000000032
39.0625000000029
39.0625000000028
39.0625000000018
39.0625000000016
39.0625000000013
39.0625000000013
39.062500000001
39.0625000000009
39.0625000000006
39.0625000000005
39.0625000000005
39.0625000000005
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999996
39.0624999999996
39.0624999999996
39.0624999999994
39.0624999999992
39.062499999999
39.0624999999985
39.0624999999984
39.062499999998
39.0624999999972
39.0624999999971
39.0624999999957
39.0624999999926
39.0624999999904
39.0624999999825
39.0624999999763
39.0624999999757
39.0624999999729
39.062499999937
39.0624999999285
39.0624999999065
39.0624999998797
39.0624999998785
39.0624999998328
39.0624999997283
39.0624999995856
39.0624999995434
39.0624999994224
39.0624999994072
39.0624999989249
39.0624999988302
39.0624999986272
39.0624999982997
39.0624999982658
39.0624999982091
39.0624999981525
39.0624999976854
39.06249999759
39.062499996891
39.0624999959714
39.0624999948593
31.7352051989064
29.0619332512547
16.9683848803945
13.6273191881657
13.4483022879228
12.9071409314724
12.3717038826834
12.1232395560522
11.7599001917719
11.5703490084206
11.4779274716895
11.2172199237196
11.1537552559248
11.0894705631498
10.9906893817509
10.9032823648895
10.7947649113042
10.7692928670595
10.7473845687951
10.6713955930497
10.6241315760136
10.5543014668812
10.5245944854948
10.4578394193845
10.4464757414322
10.3971666559226
10.3724228140323
10.3319797220459
10.3123724499349
10.2739441323218
10.2592211113257
10.2177421972406
10.1980928886897
10.1805031459423
10.1713466318507
10.1410591372165
10.1346233839088
10.1300600601239
10.1288155929029
10.1003337714431
10.0763463515334
10.0491224718979
10.038843778987
10.0355204861941
10.0263045480754
10.016032414228
10.0021454407515
9.98774157280048
9.9868681956208
9.97686190834838
9.96952420628278
9.96099445305141
9.95581014715475
9.94809071840464
9.94671719107208
9.93280275700377
9.92197312287014
9.9212307766976
9.91905436049343
9.90970238887203
9.89397009953997
9.88981400189762
9.8889083371926
9.87089107162828
9.86463684256002
9.85277580880923
9.85187474984791
9.84015152316476
9.83168957061292
9.82853230611635
9.82195788991507
9.81630318048045
9.80990351346235
9.8041330377963
9.7902711391788
9.78947523836178
9.78819293138294
9.78512543340752
9.78011989601011
9.7795700893979
9.7788899389731
9.77550363077695
9.77496903177101
9.77423848205851
9.77120061544647
9.76903255402825
9.76829586647774
9.76748890088906
9.76718215147717
9.76655678759802
9.766348951754
9.76624748328687
9.76609334091663
9.76599071024605
9.76584593302706
9.76567079386836
9.76564922229441
9.76563674355298
9.76563000016944
9.76563000014799
9.76563000014535
9.76563000005578
9.76563000005505
9.76563000001874
9.76563000001191
9.76563000000916
9.76563000000646
9.76563000000296
9.76563000000171
9.76563000000156
9.76563000000106
9.76563000000048
9.76563000000026
9.76563000000019
9.76563000000015
9.76563000000014
9.76563000000013
9.7656300000001
9.76563000000008
9.76563000000008
9.76563000000007
9.76563000000007
9.76563000000006
9.76563000000006
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000001
9.76563000000001
9.76563000000001
9.76563
9.76563
9.76563
9.76563
9.76563
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999998
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999996
9.76562999999996
9.76562999999995
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999993
9.76562999999992
9.76562999999992
9.76562999999991
9.7656299999999
9.7656299999999
9.76562999999989
9.76562999999988
9.76562999999984
9.76562999999978
9.76562999999974
9.7656299999997
9.76562999999964
9.76562999999961
9.76562999999956
9.76562999999949
9.76562999999924
9.76562999999816
9.76562999999722
9.76562999999678
9.76562999999504
9.76562999999461
9.76562999998949
9.76562999997694
9.76562999997664
9.76562999997237
9.76562999997145
9.76562999996947
9.76562999995824
9.7656299999497
9.76562999993812
9.76562999991127
9.76562999990914
9.76562999989414
9.76562999988468
9.76562999987014
9.76562999985183
9.76562999980358
9.76562999976454
9.76562999971647
9.765629999336
9.76562999883991
9.765629998625
9.76562999785426
9.76562999673244
9.76562999654542
9.76562999436631
9.76562999346335
9.76562998866047
9.76562998639295
9.76562998557765
9.76562998046976
9.76562996215103
9.76562995751147
9.76562994998078
9.76562993726105
9.76562991079399
9.76562990581522
9.7656298933402
9.76562989112557
9.76562985621202
9.7656297945887
9.76562972287504
9.76562966817368
9.76562966229457
9.76562965055963
9.76562951636034
9.76562948886889
9.76562947604808
9.76562939386333
9.76562938844475
9.7656293620722
9.76562930947685
9.76562921304501
9.76562910271185
9.76562905005209
9.76562902638791
9.76562902286856
9.76562886490393
9.76562878909014
9.76562870621386
9.76562867172381
9.76562858245852
9.76562851833643
9.76562848175661
9.76562838883059
9.7656283102097
9.76562825576017
9.76562823366507
9.76562808970871
9.76562799625474
9.76562796259453
9.76562786181241
9.76562771371849
9.76562741016841
9.76562721891163
9.76562688044812
9.76562662855082
9.76562629289208
9.7656261887639
9.76562580760306
9.76562559491772
9.7656249159518
9.76562487973471
9.76562481568425
9.76562434672272
9.76562434437625
9.76562407942608
9.76562351677678
9.76562268938284
9.76562259524083
9.7656222044169
9.76562200753509
9.76562179134997
9.76562169340197
9.76562154462326
9.7656212785756
9.7656212343058
9.76562101791439
9.76562100316702
9.76562093644152
9.7656205061699
9.76562046056814
9.76562039632902
9.76562015213642
9.76562002583435
9.76562000031368
9.76562000029753
9.76562000029388
9.76562000024373
9.76562000024321
9.76562000021924
9.7656200002157
9.76562000020708
9.76562000020316
9.76562000019818
9.76562000017435
9.76562000016031
9.76562000011161
9.76562000011158
9.76562000011047
9.76562000010948
9.76562000008522
9.7656200000819
9.76562000008146
9.76562000005642
9.76562000005569
9.76562000004772
9.76562000004688
9.76562000004662
9.76562000004654
9.76562000004543
9.76562000004525
9.76562000004396
9.76562000003735
9.76562000003305
9.76562000003218
9.76562000002984
9.76562000002763
9.76562000002625
9.76562000002227
9.76562000002117
9.76562000001979
9.76562000001964
9.7656200000189
9.76562000001882
9.76562000001777
9.76562000001594
9.76562000001503
9.76562000001256
9.76562000001216
9.76562000000905
9.76562000000826
9.76562000000596
9.76562000000533
9.76562000000523
9.76562000000497
9.76562000000392
9.76562000000343
9.76562000000285
9.76562000000232
9.76562000000213
9.7656200000018
9.76562000000156
9.76562000000148
9.76562000000143
9.7656200000014
9.76562000000139
9.76562000000125
9.76562000000116
9.76562000000087
9.76562000000055
9.76562000000052
9.76562000000051
9.76562000000049
9.76562000000047
9.76562000000047
9.76562000000043
9.76562000000042
9.7656200000004
9.76562000000034
9.76562000000033
9.76562000000028
9.76562000000024
9.76562000000024
9.76562000000018
9.76562000000015
9.76562000000015
9.76562000000014
9.76562000000013
9.76562000000012
9.76562000000011
9.76562000000011
9.7656200000001
9.7656200000001
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000008
9.76562000000007
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999992
9.7656199999999
9.7656199999999
9.7656199999999
9.76561999999988
9.76561999999987
9.76561999999986
9.76561999999985
9.76561999999985
9.76561999999981
9.76561999999979
9.76561999999978
9.76561999999974
9.76561999999971
9.76561999999959
9.76561999999949
9.76561999999946
9.76561999999935
9.76561999999921
9.76561999999902
9.7656199999989
9.76561999999873
9.76561999999823
9.76561999999822
9.76561999999815
9.76561999999745
9.76561999999708
9.76561999999582
9.76561999999562
9.7656199999955
9.76561999999529
9.76561999999521
9.76561999999486
9.76561999999458
9.76561999999385
9.76561999999185
9.76561999999117
9.76561999999072
9.76561999999061
9.76561999999057
9.76561999999043
9.76561999998995
9.76561999998934
9.76561999998527
9.76561999998382
9.76561999997876
9.76561999997444
9.76561999997083
9.76561999997009
9.7656199999667
9.76561999996409
9.7656199999599
9.76561999995831
9.76561999994957
9.76561999994079
9.76561999993931
9.76561999991576
9.76561999991428
9.76561999991108
9.76561999990624
9.76561999990316
9.76561999989942
9.76561999988882
9.76561999988847
9.76561999988679
9.76561999988593
9.76561999985289
9.76561999984657
9.76561999983628
9.76561999982385
9.76561999978007
9.76561999972298
9.76561999970499
9.76561999969708
9.76561999969401
9.76561999967888
9.76561999962218
9.76561999960557
9.7656199995816
9.76561999958041
9.76561999951143
9.76561999949844
9.76561999945626
9.76561999933548
9.76561999932247
9.76561999931698
9.76561999912494
9.76561999894836
9.76561999889995
9.76561999875133
9.76561999857972
9.7656199985159
9.76561999849264
9.76561999844241
9.76561999833315
9.76561999783049
9.76561999725281
2.8369450406147
2.70749560507187
2.63475953407038
2.62718119974363
2.59070077019054
2.58117216553423
2.56377203633121
2.54763734095199
2.53608343948678
2.52550187882822
2.52158213405223
2.51078173134834
2.50605485970113
2.50255669972658
2.49824641578931
2.49650844064013
2.49385042946072
2.49343289904123
2.48984844083603
2.48900818226618
2.48832329717516
2.48528074729062
2.48344210102944
2.48031164696325
2.47285892030449
2.47160586191245
2.4710868823842
2.47067510124988
2.4693581709859
2.46926432805802
2.46747231883629
2.46728225512739
2.46622797333821
2.46607721003589
2.46529422303107
2.46046279224287
2.45903428255484
2.45831845026976
2.45739563062901
2.4570666418237
2.4564737107763
2.45597267272757
2.45577159436071
2.45439826018455
2.45362689832961
2.45266581347455
2.45233088224769
2.4518977999612
2.45163637492944
2.4513883118655
2.45116918007221
2.45091343183496
2.45028779583065
2.44975536130513
2.44870941981134
2.44721984565193
2.44616084546285
2.44601679711136
2.44570067618407
2.4456202160135
2.44498922603994
2.44436641626843
2.44228776183138
2.44180466652335
2.44176003234217
2.44165372580037
2.44163789815013
2.44151913941838
2.44150449430034
2.4414640502006
2.44144770993273
2.44142039538531
2.44141368100923
2.44141252950707
2.44141162242479
2.44141117247835
2.4414105815223
2.4414101602105
2.44141004814197
2.44141004096269
2.44141002342571
2.44141002284553
2.44141000811874
2.44141000130526
2.44141000084616
2.44141000006987
2.44141000006533
2.4414100000231
2.44141000002076
2.44141000001931
2.44141000001873
2.44141000001791
2.44141000001481
2.44141000001475
2.44141000001251
2.44141000001209
2.44141000001157
2.44141000001116
2.44141000001014
2.44141000000894
2.44141000000741
2.44141000000602
2.44141000000503
2.44141000000497
2.44141000000449
2.44141000000427
2.44141000000395
2.44141000000379
2.4414100000032
2.44141000000299
2.44141000000276
2.44141000000275
2.44141000000267
2.44141000000255
2.4414100000025
2.44141000000244
2.44141000000227
2.44141000000218
2.44141000000184
2.44141000000182
2.44141000000171
2.44141000000154
2.44141000000151
2.44141000000125
2.44141000000121
2.4414100000012
2.44141000000113
2.44141000000109
2.44141000000107
2.44141000000104
2.4414100000009
2.44141000000081
2.44141000000077
2.44141000000074
2.44141000000067
2.44141000000057
2.44141000000053
2.44141000000042
2.44141000000042
2.44141000000041
2.44141000000036
2.44141000000036
2.44141000000027
2.44141000000025
2.44141000000023
2.44141000000021
2.44141000000019
2.44141000000014
2.44141000000011
2.4414100000001
2.44141000000008
2.44141000000008
2.44141000000007
2.44141000000006
2.44141000000006
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999994
2.44140999999993
2.44140999999993
2.44140999999992
2.44140999999991
2.4414099999999
2.44140999999987
2.44140999999985
2.44140999999982
2.44140999999976
2.44140999999972
2.4414099999997
2.44140999999966
2.44140999999956
2.44140999999953
2.4414099999995
2.44140999999938
2.44140999999934
2.44140999999917
2.44140999999911
2.44140999999905
2.44140999999899
2.44140999999893
2.44140999999872
2.4414099999985
2.44140999999825
2.4414099999982
2.44140999999812
2.44140999999771
2.44140999999729
2.44140999999696
2.44140999999686
2.44140999999632
2.44140999999563
2.44140999999401
2.44140999999382
2.44140999999342
2.44140999999279
2.44140999999259
2.4414099999919
2.44140999998652
2.44140999998578
2.44140999998537
2.4414099999836
2.44140999998262
2.44140999998201
2.44140999997929
2.44140999997736
2.44140999997664
2.44140999997562
2.4414099999749
2.4414099999744
2.44140999997277
2.44140999996991
2.44140999996823
2.44140999996782
2.4414099999663
2.44140999996375
2.44140999996334
2.4414099999619
2.44140999995693
2.44140999995515
2.44140999995
2.44140999994854
2.44140999994419
2.44140999994121
2.44140999993735
2.44140999992959
2.44140999992485
2.44140999991851
2.44140999991783
2.44140999991649
2.44140999991415
2.44140999991204
2.44140999991126
2.44140999990912
2.44140999990059
2.44140999989566
2.44140999989238
2.44140999987267
2.44140999987242
2.44140999983932


==> figures/eigenvalues/error-indicator/matrix-5-eigenvalues.txt <==
625.000000013025
625.000000001699
625.000000001069
625.000000000594
625.000000000233
625.000000000065
625.000000000002
217.632364810299
160.396493321896
158.315719162369
156.362463177414
156.276392872793
156.261659097215
156.25309952132
156.252465348602
156.250300532269
156.250271575168
156.25005941539
156.250040562882
156.250022510497
156.250005014452
156.250005003859
156.250001875447
156.250001156972
156.250000262102
156.250000123206
156.250000037522
156.250000008255
156.250000004985
156.250000003804
156.250000002872
156.250000002835
156.250000001486
156.250000001359
156.250000001096
156.250000000433
156.250000000328
156.250000000195
156.250000000114
156.250000000029
156.250000000012
156.250000000008
156.250000000004
156.250000000003
156.250000000002
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
87.7176672953136
77.7689043568001
70.9235089292757
53.2010107192134
47.368427349781
43.9994026877512
43.9186951575255
42.8808169539734
41.4870738306476
41.4159759277484
41.2250875953562
40.8681097085759
40.1972524965305
40.0428862369639
39.6900744008725
39.6024473526204
39.5480664067139
39.4973262058803
39.4403299023022
39.4090600807802
39.262895599179
39.1962520062865
39.1911578129773
39.1344499885672
39.1267669858475
39.1186183369723
39.0964589511642
39.0931995152971
39.0818086930126
39.0799758929076
39.0774116654975
39.0759573577903
39.0745189611544
39.0720906896584
39.0714801324452
39.0689136253578
39.0686115304297
39.0672872548257
39.0669175459476
39.0647576853813
39.0641267211024
39.0638432974147
39.0636422688466
39.0635080338538
39.0632541779744
39.0631205006604
39.0628749302882
39.0626552597293
39.0626283746024
39.0626134433156
39.0626093914776
39.062598042909
39.0625593099746
39.0625351523218
39.0625227175194
39.0625172113926
39.062505498
39.0625012007731
39.0625010190626
39.0625003379509
39.0625002321102
39.0625001538531
39.0625000375905
39.0625000278954
39.0625000255958
39.0625000123523
39.0625000076321
39.0625000009498
39.0625000005675
39.0625000004799
39.0625000002851
39.0625000001411
39.0625000000896
39.0625000000464
39.0625000000405
39.0625000000163
39.0625000000069
39.0625000000063
39.0625000000059
39.0625000000051
39.0625000000025
39.0625000000024
39.0625000000009
39.0625000000008
39.0625000000006
39.0625000000006
39.0625000000005
39.0625000000003
39.0625000000003
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999996
39.0624999999996
39.0624999999995
39.0624999999994
39.0624999999993
39.0624999999992
39.0624999999987
39.0624999999979
39.0624999999979
39.0624999999976
39.0624999999971
39.0624999999957
39.0624999999943
39.0624999999625
39.0624999999242
39.0624999999042
39.062499999835
39.0624999990657
32.2598379683795
28.1463613685148
17.7081466552864
15.4421969811961
14.0335137556866
13.0771076450684
12.6794374120018
12.4220199550794
12.2466206812086
12.082531320322
11.6746595742528
11.6120999068263
11.2764516721543
11.1748879910986
11.1400734404903
11.0712858994964
10.9478622232145
10.9120035158798
10.8555682159696
10.7204446335466
10.6281093346203
10.597339127331
10.5500606273429
10.5032348973365
10.4687009092213
10.4358231624639
10.3636419304395
10.3289924387922
10.2947150190196
10.2770798691091
10.2501320055498
10.2053812428212
10.1628710590791
10.142804545198
10.1087486726611
10.103599346247
10.0859335814555
10.0754680452597
10.0396686604388
10.0304910626554
10.0194071717397
10.0121815092506
9.99360466200045
9.9763958164039
9.96655639878995
9.95779921624067
9.94646167323193
9.94583130874255
9.94063960197419
9.92714081705551
9.92563086264887
9.91783898459764
9.90771856622658
9.90743200152813
9.90300014200275
9.89936201819088
9.88320563073014
9.87934671566298
9.87576789772429
9.87184887121866
9.85904704508643
9.83889394248175
9.83874827088833
9.82779570125164
9.81111886847595
9.79270176046582
9.78793575038994
9.78243731477435
9.77711655378607
9.77606244415357
9.77508882481231
9.77429196371102
9.77123939469581
9.76994667213509
9.76932818011431
9.76861145207721
9.76816092407396
9.76767467718586
9.76738032340656
9.76727724008928
9.76677144086653
9.76650744531275
9.76614335704734
9.76594503408631
9.76589753791945
9.76580431011073
9.76575854955269
9.76574892877449
9.76569479295495
9.76567887352778
9.76566616024551
9.76565754069386
9.76565336677981
9.76564140404315
9.76563755847818
9.76563225247302
9.76563038084263
9.76563002779944
9.76563000124163
9.76563000015691
9.76563000012565
9.76563000007532
9.76563000007299
9.76563000003487
9.76563000002351
9.7656300000184
9.76563000001203
9.76563000000962
9.76563000000882
9.76563000000657
9.76563000000395
9.76563000000331
9.76563000000321
9.76563000000294
9.76563000000206
9.76563000000175
9.76563000000062
9.76563000000053
9.7656300000004
9.76563000000034
9.76563000000031
9.76563000000029
9.76563000000027
9.76563000000023
9.76563000000022
9.76563000000019
9.76563000000019
9.76563000000019
9.76563000000018
9.76563000000018
9.76563000000018
9.76563000000017
9.76563000000017
9.76563000000014
9.76563000000013
9.76563000000013
9.76563000000013
9.76563000000011
9.76563000000011
9.76563000000011
9.76563000000011
9.7656300000001
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000008
9.76563000000008
9.76563000000008
9.76563000000008
9.76563000000008
9.76563000000008
9.76563000000008
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999992
9.76562999999992
9.76562999999991
9.76562999999991
9.76562999999991
9.76562999999991
9.7656299999999
9.76562999999989
9.76562999999987
9.76562999999986
9.76562999999983
9.76562999999982
9.76562999999978
9.76562999999971
9.76562999999969
9.76562999999967
9.76562999999963
9.76562999999957
9.76562999999957
9.76562999999942
9.76562999999939
9.76562999999927
9.76562999999901
9.76562999999886
9.76562999999869
9.76562999999865
9.76562999999776
9.76562999999732
9.76562999999731
9.76562999999717
9.76562999999518
9.76562999999515
9.76562999999412
9.76562999999144
9.76562999998703
9.76562999998676
9.76562999998664
9.76562999998449
9.76562999998296
9.765629999981
9.76562999997957
9.76562999997592
9.76562999993953
9.76562999989996
9.76562999985108
9.76562999984049
9.76562999980905
9.76562999980774
9.76562999977655
9.76562999970352
9.76562999966841
9.76562999961091
9.76562999946959
9.76562999899119
9.76562999846762
9.76562999793908
9.76562999668272
9.76562999572256
9.76562999557737
9.76562998091552
9.76562997441253
9.76562995854286
9.76562991413462
9.76562990433384
9.76562982584074
9.76562981711543
9.76562981176486
9.76562971670474
9.76562965467287
9.76562962946105
9.76562962363624
9.76562954786711
9.76562953470538
9.76562941899959
9.76562932446313
9.76562927761937
9.76562927015749
9.76562920957568
9.76562917647942
9.76562913229771
9.76562912839053
9.76562901180679
9.76562900180753
9.76562899386797
9.76562875307187
9.76562864248482
9.76562856551192
9.76562853846854
9.76562848412795
9.76562845123418
9.76562836023719
9.76562835766034
9.76562815148821
9.76562811527121
9.76562811077421
9.76562805379634
9.76562802804441
9.76562799806547
9.76562790945595
9.76562787548056
9.76562783395353
9.76562774793196
9.76562761206718
9.76562740122842
9.76562734408646
9.7656272126141
9.76562719852013
9.76562718419309
9.76562663749437
9.76562656357351
9.76562654027031
9.76562632534518
9.76562577831499
9.76562559343984
9.76562556909266
9.76562520454072
9.76562500093297
9.76562487920378
9.76562458813394
9.76562438631154
9.76562437938413
9.76562424355745
9.76562338972049
9.76562268868836
9.76562259194999
9.76562211669007
9.76562181961202
9.76562159611979
9.7656213342668
9.76562124137228
9.7656208998492
9.76562085311064
9.76562013152679
9.76562007369928
9.76562000028319
9.7656200002281
9.76562000022414
9.76562000019816
9.76562000018335
9.76562000014945
9.76562000014225
9.76562000012467
9.76562000011825
9.76562000011721
9.76562000008906
9.76562000007534
9.76562000004808
9.76562000004618
9.76562000004422
9.76562000004193
9.76562000003872
9.76562000003651
9.76562000003458
9.76562000003025
9.76562000002082
9.76562000001925
9.76562000001901
9.76562000001672
9.7656200000155
9.76562000001413
9.76562000001365
9.76562000001116
9.76562000000728
9.76562000000585
9.76562000000462
9.76562000000334
9.76562000000302
9.76562000000293
9.76562000000252
9.76562000000144
9.76562000000127
9.76562000000125
9.76562000000105
9.76562000000097
9.76562000000072
9.76562000000071
9.76562000000064
9.76562000000062
9.7656200000005
9.76562000000049
9.76562000000046
9.76562000000044
9.76562000000042
9.76562000000042
9.7656200000004
9.76562000000036
9.76562000000035
9.76562000000034
9.76562000000034
9.76562000000032
9.76562000000027
9.76562000000025
9.7656200000002
9.7656200000002
9.76562000000016
9.76562000000015
9.76562000000015
9.76562000000014
9.76562000000011
9.76562000000011
9.76562000000011
9.7656200000001
9.7656200000001
9.7656200000001
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999994
9.76561999999994
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999991
9.7656199999999
9.7656199999999
9.7656199999999
9.76561999999988
9.76561999999988
9.76561999999988
9.76561999999988
9.76561999999987
9.76561999999985
9.76561999999983
9.76561999999982
9.76561999999982
9.76561999999981
9.76561999999979
9.76561999999967
9.76561999999965
9.7656199999996
9.76561999999947
9.76561999999924
9.76561999999912
9.76561999999884
9.76561999999801
9.76561999999798
9.76561999999781
9.76561999999753
9.76561999999751
9.76561999999669
9.76561999999485
9.76561999999432
9.76561999999427
9.76561999999267
9.76561999999239
9.76561999999214
9.76561999999176
9.76561999999094
9.76561999999025
9.76561999998895
9.76561999998312
9.76561999998162
9.76561999998063
9.76561999997976
9.76561999997776
9.76561999997573
9.7656199999714
9.7656199999708
9.76561999997017
9.76561999994013
9.76561999993123
9.76561999991879
9.76561999991553
9.76561999988848
9.76561999988488
9.76561999987159
9.76561999986249
9.76561999984977
9.76561999981337
9.76561999980021
9.76561999976637
9.76561999974189
9.76561999963656
9.7656199996354
9.76561999959196
9.76561999958622
9.76561999953994
9.76561999925097
9.76561999897914
9.76561999896272
9.76561999859963
9.76561999856354
9.76561999852958
4.12035948222394
4.08011712066972
2.97413396356287
2.8910280767878
2.8680412630761
2.82041009304784
2.67721378294876
2.64064662598377
2.63735075633486
2.60850805314943
2.58657583452351
2.57346226981928
2.56861106245304
2.56317930925419
2.54743243323073
2.54400828409889
2.54149276341881
2.53334741819378
2.52769673733585
2.52739423710286
2.52546677147461
2.51759565342365
2.51344237824777
2.5093725048592
2.50934842678274
2.50838708024782
2.50732036570473
2.50648321720403
2.50512159736113
2.50425468319535
2.50023910368977
2.49698462547202
2.49601331013808
2.49505758740273
2.49222838938882
2.49022040905714
2.48880018945873
2.488602269768
2.48740610253655
2.48547895527727
2.48526383426977
2.48511095427237
2.48429089550858
2.47859517991569
2.47687406468114
2.47600795155982
2.47507206119192
2.47459018177794
2.47255276274126
2.47108172346971
2.47019005012884
2.47018689551894
2.46843251564454
2.46755303005788
2.46597965065421
2.46546118581556
2.46386955399461
2.4633728032128
2.46229412232324
2.46061860011251
2.46000440527283
2.4597628863653
2.45928363519805
2.4588664374082
2.45781995309857
2.45723705134447
2.45674632117641
2.45570990009496
2.45549030602749
2.45389594914568
2.45238697178833
2.45203388528144
2.45178678583839
2.45097662349038
2.45039003106652
2.45037670149338
2.44994521707189
2.44990762641813
2.44853512234434
2.44757841718763
2.44691661901785
2.44558590901098
2.44532863270209
2.44521370201838
2.44496571859366
2.44347809450277
2.44333914568708
2.44201649073624
2.44200761219111
2.44148746321071
2.44146509612546
2.44145481932161
2.44144896354217
2.44144172260858
2.44142921990505
2.44141180950962
2.44141036815979
2.44141010365614
2.44141002382191
2.44141000079963
2.44141000002996
2.4414100000293
2.4414100000278
2.4414100000269
2.44141000002686
2.44141000002666
2.4414100000262
2.44141000002523
2.44141000002497
2.44141000002422
2.4414100000233
2.44141000002301
2.44141000002297
2.44141000002279
2.44141000002248
2.44141000002133
2.4414100000211
2.4414100000204
2.44141000001973
2.4414100000197
2.44141000001905
2.44141000001786
2.44141000001766
2.44141000001665
2.44141000001619
2.44141000001523
2.44141000001437
2.44141000001282
2.4414100000126
2.44141000001177
2.44141000001134
2.44141000001087
2.44141000000977
2.44141000000914
2.44141000000784
2.44141000000768
2.44141000000746
2.4414100000073
2.44141000000719
2.44141000000688
2.44141000000529
2.44141000000439
2.44141000000427
2.44141000000383
2.44141000000372
2.44141000000367
2.44141000000348
2.4414100000031
2.44141000000308
2.44141000000298
2.44141000000292
2.44141000000292
2.44141000000288
2.44141000000253
2.44141000000251
2.44141000000246
2.44141000000245
2.44141000000217
2.44141000000215
2.44141000000214
2.4414100000021
2.44141000000207
2.44141000000197
2.44141000000181
2.44141000000177
2.44141000000164
2.44141000000159
2.44141000000157
2.4414100000015
2.44141000000139
2.44141000000119
2.44141000000108
2.44141000000106
2.44141000000101
2.44141000000098
2.44141000000097
2.44141000000088
2.44141000000086
2.44141000000086
2.4414100000008
2.44141000000069
2.44141000000056
2.44141000000045
2.44141000000042
2.44141000000032
2.44141000000029
2.44141000000027
2.44141000000024
2.44141000000024
2.44141000000023
2.44141000000022
2.44141000000022
2.44141000000021
2.44141000000021
2.4414100000002
2.44141000000018
2.44141000000018
2.44141000000018
2.44141000000016
2.44141000000016
2.44141000000015
2.44141000000015
2.44141000000015
2.44141000000015
2.44141000000014
2.44141000000013
2.44141000000013
2.44141000000012
2.44141000000012
2.44141000000011
2.4414100000001
2.4414100000001
2.44141000000009
2.44141000000009
2.44141000000009
2.44141000000008
2.44141000000008
2.44141000000008
2.44141000000008
2.44141000000008
2.44141000000008
2.44141000000008
2.44141000000007
2.44141000000007
2.44141000000007
2.44141000000007
2.44141000000007
2.44141000000007
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999992
2.44140999999992
2.44140999999992
2.44140999999992
2.44140999999992
2.44140999999992
2.44140999999991
2.44140999999991
2.44140999999991
2.44140999999991
2.44140999999991
2.44140999999991
2.44140999999991
2.4414099999999
2.4414099999999
2.4414099999999
2.4414099999999
2.4414099999999
2.4414099999999
2.44140999999989
2.44140999999989
2.44140999999989
2.44140999999989
2.44140999999988
2.44140999999988
2.44140999999988
2.44140999999988
2.44140999999987
2.44140999999987
2.44140999999986
2.44140999999986
2.44140999999986
2.44140999999984
2.44140999999984
2.44140999999984
2.44140999999983
2.44140999999982
2.44140999999981
2.4414099999998
2.44140999999979
2.44140999999979
2.44140999999979
2.44140999999978
2.44140999999976
2.44140999999975
2.44140999999974
2.44140999999974
2.44140999999973
2.44140999999971
2.44140999999971
2.4414099999997
2.44140999999963
2.44140999999953
2.44140999999951
2.44140999999945
2.44140999999942
2.44140999999941
2.44140999999932
2.44140999999925
2.44140999999919
2.44140999999916
2.4414099999991
2.44140999999907
2.44140999999904
2.44140999999901
2.441409999999
2.44140999999885
2.44140999999884
2.44140999999861
2.44140999999859
2.44140999999835
2.44140999999818
2.44140999999801
2.4414099999979
2.44140999999785
2.44140999999771
2.44140999999743
2.44140999999741
2.44140999999731
2.44140999999671
2.4414099999966
2.44140999999643
2.44140999999633
2.44140999999614
2.4414099999957
2.44140999999524
2.44140999999513
2.4414099999945
2.44140999999397
2.44140999999359
2.44140999999068
2.44140999998871
2.44140999998858
2.4414099999855
2.44140999998382
2.44140999998328
2.44140999998239
2.44140999998186
2.44140999998039
2.44140999997955
2.44140999997753
2.44140999997646
2.44140999997527
2.44140999997412
2.4414099999734
2.44140999997266
2.44140999997233
2.44140999996991
2.44140999996971
2.44140999996925
2.4414099999691
2.4414099999632
2.44140999996068
2.44140999995133
2.44140999993762
2.44140999993709
2.44140999993555
2.44140999993148
2.44140999993062
2.44140999992573
2.44140999992416
2.44140999991521
2.44140999990628
2.44140999990265
2.44140999989971
2.44140999989297
2.44140999987812
2.4414099998771
2.44140999987001
2.44140999986569
2.44140999986276
2.44140999985938
2.44140999985256
2.44140999984908
2.44140999983916
2.44140999982581
2.44140999982076
2.44140999980637
2.44140999979699
2.44140999976214
2.44140999974654
0.620585056963716
0.619268068993352
0.617371141890802
0.616929076151679
0.616714511008723
0.616652006132979
0.614921002821403
0.613891131806402
0.613179943865907
0.612968471945059
0.610899388345304
0.610817164329394
0.610592637839443
0.61046388473269
0.610421700261367
0.61037251755839
0.61036891568802
0.610366059646281
0.610358922476222
0.610354186675065
0.610352778181416
0.610352559565304
0.610352355053711
0.61035208950595
0.610352060370743
0.610352018549698
0.610352009797541
0.610352001048373
0.610352000990317
0.610352000498676
0.610352000077031
0.610352000023538
0.610352000007379
0.610352000006009
0.610352000000107
0.610352000000093
0.610352000000075
0.610352000000065
0.610352000000047
0.610352000000041
0.610352000000041
0.610352000000027
0.610352000000023
0.610352000000014
0.610352000000013
0.610352000000011
0.61035200000001
0.610352000000006
0.610352000000004
0.610352000000003
0.610352000000001
0.610352000000001
0.610352000000001
0.610352
0.610351999999999
0.610351999999997
0.610351999999996
0.610351999999995
0.610351999999993
0.610351999999992
0.61035199999999
0.61035199999999
0.610351999999989
0.610351999999981
0.610351999999979
0.610351999999965
0.610351999999955
0.610351999999953
0.610351999999935
0.610351999999922
0.610351999999897
0.610351999999864
0.610351999999833
0.61035199999979
0.610351999999725
0.610351999998001
0.610351999997802
0.610351999997557
0.610351999995517
0.610351999994648


==> figures/eigenvalues/error-indicator/matrix-6-eigenvalues.txt <==
625.000000001041
625.000000000591
625.000000000123
625.000000000009
625.000000000004
625.000000000002
159.976229691851
159.756356811235
156.278733550369
156.268237496093
156.252665116684
156.250628873076
156.250266758532
156.250057238491
156.250044244021
156.250011252812
156.250005678042
156.250001752024
156.250001726344
156.250000166844
156.25000008046
156.250000034264
156.250000031872
156.25000000675
156.250000004214
156.250000003476
156.25000000125
156.250000000969
156.250000000433
156.250000000313
156.250000000204
156.250000000064
156.250000000038
156.250000000019
156.250000000008
156.250000000005
156.250000000004
156.250000000002
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
83.4523449852983
70.6145654637204
51.7855201062807
45.3453330187363
43.2875141713697
42.1818778127073
41.2375063617252
40.8583379456656
40.4953073017373
40.0703516562929
39.9792171608153
39.5067889560495
39.4909084700759
39.3931794344434
39.3495236409776
39.2697452408143
39.180478938475
39.129655237728
39.0900440356886
39.0804028444905
39.0782709765925
39.0738870207822
39.0733048665157
39.0676300930935
39.0653809943763
39.0648124156367
39.0643648397929
39.063611917732
39.0633676474359
39.0633497376494
39.0629435828463
39.0628662231254
39.06275045603
39.0627035145819
39.0626521682972
39.0626051004871
39.0625837753298
39.0625437148559
39.0625289671652
39.0625218641452
39.0625156376835
39.0625099923861
39.0625071562405
39.0625066637952
39.0625034717134
39.0625031574901
39.0625017196549
39.0625014339173
39.0625010699323
39.0625000809195
39.062500024114
39.0625000053333
39.0625000049928
39.0625000013075
39.0625000003027
39.0625000001283
39.0625000000191
39.0625000000133
39.0625000000048
39.0625000000021
39.0625000000015
39.0625000000005
39.0625000000005
39.0625000000004
39.0625000000004
39.0625000000004
39.0625000000004
39.0625000000004
39.0625000000004
39.0625000000004
39.0625000000004
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999996
39.0624999999976
39.0624999999969
39.0624999999943
39.0624999992813
31.7375140698075
20.6944779790298
17.8399949371968
15.1375746839204
13.4887713931864
13.0599134384223
12.7657116303321
12.3073696526281
12.0585316374387
11.8681254592342
11.5888820271779
11.4197426258742
11.2218147256935
11.0897322497892
11.0014812069253
10.8491956276059
10.63945935938
10.6143805702462
10.526398191636
10.511242811609
10.4545741916719
10.3469091217076
10.3405421162243
10.2318416000511
10.1881610306952
10.1481098810818
10.1365360712767
10.0972720651001
10.0924949653896
10.0588726586435
10.0450262147778
9.99504227444318
9.985291425173
9.97330752731706
9.95067060939312
9.93949022060124
9.91800778179826
9.91112955712889
9.8977846501105
9.8945262628663
9.8853762196171
9.88147088106267
9.87286884983675
9.87076153995791
9.86139592513798
9.84611553139524
9.84454476157136
9.84148311393321
9.83713412520029
9.83681144717341
9.83657263209154
9.82869779695194
9.81306678949763
9.81222357319064
9.80577394820246
9.80338155516362
9.79772030582764
9.79229619377993
9.78960453987954
9.78380066619104
9.78041938244661
9.77986134982592
9.77671002829484
9.77336251297766
9.77293622883512
9.77140558033166
9.77013941648537
9.76970409777721
9.76915851763341
9.76787312378082
9.76726233046789
9.76653424428386
9.76626819645172
9.76610985692957
9.76592342413018
9.76577667948223
9.76574642208607
9.76568870292607
9.7656797376771
9.76567331563865
9.76566076554281
9.76564669098735
9.76564329330673
9.76563715192405
9.76563203786578
9.765630114949
9.76563008232535
9.7656300155027
9.76563000875554
9.7656300044846
9.76563000219156
9.76563000173682
9.7656300001231
9.76563000011234
9.76563000007932
9.76563000005404
9.76563000001323
9.76563000000826
9.76563000000716
9.76563000000416
9.76563000000369
9.76563000000335
9.76563000000329
9.76563000000215
9.76563000000206
9.76563000000149
9.76563000000116
9.76563000000051
9.7656300000004
9.76563000000034
9.7656300000003
9.76563000000027
9.76563000000027
9.76563000000023
9.76563000000021
9.76563000000021
9.76563000000021
9.7656300000002
9.76563000000019
9.76563000000018
9.76563000000018
9.76563000000017
9.76563000000015
9.76563000000014
9.76563000000014
9.76563000000014
9.76563000000014
9.76563000000014
9.76563000000013
9.76563000000012
9.76563000000011
9.76563000000011
9.76563000000011
9.7656300000001
9.7656300000001
9.7656300000001
9.7656300000001
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000008
9.76563000000008
9.76563000000008
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999992
9.76562999999992
9.76562999999992
9.76562999999991
9.76562999999991
9.7656299999999
9.7656299999999
9.7656299999999
9.76562999999989
9.76562999999989
9.76562999999988
9.76562999999988
9.76562999999988
9.76562999999986
9.76562999999985
9.76562999999985
9.76562999999985
9.76562999999985
9.76562999999984
9.76562999999983
9.76562999999983
9.76562999999983
9.7656299999998
9.76562999999976
9.76562999999975
9.7656299999997
9.76562999999967
9.76562999999966
9.76562999999941
9.7656299999994
9.76562999999925
9.76562999999923
9.76562999999911
9.7656299999989
9.76562999999888
9.76562999999877
9.76562999999807
9.76562999999752
9.76562999999664
9.76562999999578
9.76562999999472
9.76562999999464
9.76562999999452
9.76562999999273
9.76562999998873
9.76562999998788
9.76562999998742
9.76562999996723
9.76562999996201
9.76562999995587
9.76562999993664
9.76562999993281
9.76562999993141
9.76562999991834
9.76562999990093
9.76562999987484
9.76562999984019
9.76562999978426
9.7656299997302
9.76562999960873
9.76562999948312
9.76562999901067
9.76562999896927
9.76562999656722
9.76562999618706
9.76562999516159
9.76562999316406
9.76562996668597
9.76562990179154
9.76562989659159
9.76562982444758
9.76562980928397
9.76562979620003
9.76562979103197
9.7656297412329
9.7656297107764
9.76562968511807
9.76562962499275
9.76562954375111
9.76562942848876
9.76562933749179
9.76562928508577
9.76562924527638
9.76562921927883
9.76562921704532
9.76562919259191
9.76562905981507
9.76562893163251
9.76562890950543
9.76562881178234
9.76562877256856
9.76562861724485
9.76562848270214
9.76562833744598
9.76562830378489
9.76562815170466
9.76562812090864
9.76562809846771
9.76562796572959
9.76562791118478
9.76562791034965
9.76562785621975
9.76562771904987
9.76562768140173
9.76562760635494
9.765627597316
9.76562756361475
9.76562753290566
9.76562739972694
9.76562737276117
9.76562728296592
9.76562716271411
9.76562701707715
9.76562695181991
9.76562692273434
9.76562659664696
9.76562624695891
9.76562621805392
9.76562589277426
9.76562568913628
9.76562515915327
9.76562476231835
9.76562468752547
9.76562431526185
9.76562388006543
9.76562354170179
9.76562304099617
9.76562297160937
9.76562289296787
9.76562274470727
9.76562240489216
9.76562181665361
9.76562143422691
9.76562106430828
9.76562085283606
9.76562049906402
9.76562047729986
9.76562034517727
9.76562026337853
9.76562020700491
9.76562015333117
9.76562014000019
9.76562007439875
9.76562005038364
9.76562003827001
9.76562001595284
9.76562001119318
9.76562000135748
9.76562000014954
9.76562000010702
9.76562000008504
9.76562000005672
9.76562000004765
9.76562000004199
9.76562000002654
9.76562000001799
9.76562000001062
9.76562000000498
9.76562000000411
9.76562000000342
9.76562000000314
9.76562000000236
9.76562000000204
9.76562000000187
9.76562000000164
9.76562000000137
9.76562000000123
9.7656200000011
9.76562000000098
9.7656200000008
9.76562000000077
9.76562000000074
9.76562000000057
9.76562000000042
9.76562000000033
9.76562000000032
9.76562000000031
9.7656200000003
9.76562000000027
9.76562000000025
9.76562000000022
9.76562000000021
9.76562000000021
9.76562000000021
9.7656200000002
9.76562000000017
9.76562000000016
9.76562000000016
9.76562000000015
9.76562000000015
9.76562000000015
9.76562000000013
9.76562000000012
9.76562000000012
9.76562000000012
9.76562000000011
9.76562000000011
9.76562000000011
9.7656200000001
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999991
9.76561999999991
9.76561999999991
9.76561999999991
9.76561999999991
9.76561999999991
9.76561999999991
9.7656199999999
9.7656199999999
9.7656199999999
9.7656199999999
9.76561999999989
9.76561999999989
9.76561999999988
9.76561999999988
9.76561999999987
9.76561999999986
9.76561999999986
9.76561999999986
9.76561999999986
9.76561999999985
9.76561999999984
9.76561999999984
9.76561999999983
9.76561999999983
9.76561999999981
9.7656199999998
9.76561999999979
9.76561999999979
9.76561999999979
9.76561999999977
9.76561999999975
9.76561999999971
9.76561999999971
9.7656199999997
9.76561999999966
9.76561999999963
9.76561999999953
9.76561999999952
9.76561999999928
9.76561999999898
9.76561999999863
9.76561999999859
9.76561999999835
9.76561999999715
9.76561999999683
9.76561999999647
9.76561999999635
9.76561999999597
9.76561999999435
9.76561999999374
9.76561999999207
9.76561999999195
9.76561999999031
9.76561999998918
9.7656199999879
9.7656199999843
9.76561999998046
9.76561999997742
9.76561999996921
9.7656199999688
9.76561999996189
9.76561999995697
9.76561999992197
9.76561999991868
9.76561999987722
9.76561999987002
9.76561999973615
9.76561999973544
9.7656199996832
9.76561999965879
9.76561999961246
9.76561999959822
9.76561999956925
9.76561999950891
9.76561999921928
9.76561999897061
9.76561999895215
9.76561999885131
6.31544943747297
5.47974304939736
3.25626582929546
3.21913252037485
3.16374449074609
3.08611901946142
2.9081936710886
2.79740760443903
2.76401804167038
2.74616739069808
2.72720341822242
2.71282638534352
2.68389528329806
2.65018195187519
2.62366957277618
2.62149245124024
2.61117562184625
2.59376720554102
2.58897843357787
2.58381552781283
2.58129476703667
2.57660142251136
2.56954480393933
2.56228549601255
2.55540647653561
2.55462835353412
2.55178065506079
2.54603499336345
2.54150615716421
2.53490101985085
2.53281138822196
2.53158240060796
2.53036473002605
2.52894379445451
2.5285208429242
2.52776647123721
2.52298512167933
2.51892754381562
2.51713097630241
2.51313887833428
2.5112069409993
2.50869518247829
2.50798678653637
2.50583464501977
2.50505614821766
2.50330969409067
2.4982503936481
2.49653066557258
2.49534999424664
2.49477559809253
2.49181818099233
2.49087231162846
2.4883680809802
2.48796183020906
2.48309263236437
2.48141431331717
2.4813058902707
2.48114006947919
2.47991992358537
2.47711395444155
2.4759430386692
2.47531421819114
2.47496817591042
2.47389125550688
2.46980245664558
2.4692961361693
2.46921511950062
2.46723975225449
2.46512126996063
2.46363165000769
2.46350142057525
2.46147862038249
2.46025837287155
2.46001018822206
2.45458033929657
2.4538359922452
2.45367211701329
2.45192331132059
2.45011252685071
2.45003707654391
2.44959000412947
2.44957286047014
2.44871020708751
2.44824586363323
2.44775788895961
2.44762185659587
2.44706282876607
2.44607084538091
2.44585588381734
2.44577540282718
2.44537778144985
2.44498214174525
2.44485546794785
2.44465750467928
2.4444760657839
2.44387767539797
2.44329796245422
2.44288697796442
2.44244234087413
2.44148943718034
2.4414100000325
2.44141000002958
2.44141000002877
2.44141000002751
2.44141000002714
2.4414100000271
2.44141000002691
2.44141000002623
2.44141000002602
2.4414100000239
2.44141000002249
2.44141000002208
2.44141000002014
2.4414100000201
2.44141000001999
2.44141000001917
2.44141000001842
2.44141000001764
2.44141000001744
2.44141000001684
2.4414100000158
2.44141000001363
2.44141000001058
2.44141000001033
2.44141000000982
2.44141000000884
2.44141000000829
2.44141000000723
2.44141000000704
2.44141000000651
2.44141000000631
2.44141000000624
2.44141000000607
2.44141000000483
2.44141000000448
2.4414100000042
2.44141000000382
2.44141000000358
2.44141000000357
2.44141000000353
2.4414100000035
2.44141000000339
2.44141000000334
2.44141000000331
2.44141000000271
2.44141000000265
2.44141000000257
2.44141000000239
2.44141000000238
2.44141000000228
2.44141000000222
2.44141000000216
2.44141000000215
2.44141000000215
2.44141000000209
2.44141000000204
2.441410000002
2.44141000000183
2.4414100000018
2.4414100000018
2.44141000000178
2.44141000000174
2.44141000000162
2.44141000000157
2.44141000000151
2.4414100000015
2.44141000000146
2.44141000000107
2.44141000000091
2.44141000000082
2.44141000000076
2.44141000000059
2.44141000000057
2.44141000000056
2.44141000000053
2.44141000000052
2.44141000000044
2.44141000000043
2.44141000000042
2.44141000000041
2.44141000000041
2.4414100000004
2.44141000000038
2.44141000000035
2.44141000000033
2.44141000000031
2.44141000000029
2.44141000000028
2.44141000000027
2.44141000000026
2.44141000000026
2.44141000000025
2.44141000000024
2.44141000000024
2.44141000000024
2.44141000000023
2.44141000000023
2.4414100000002
2.44141000000019
2.44141000000018
2.44141000000018
2.44141000000017
2.44141000000017
2.44141000000017
2.44141000000016
2.44141000000016
2.44141000000015
2.44141000000015
2.44141000000014
2.44141000000014
2.44141000000014
2.44141000000014
2.44141000000014
2.44141000000014
2.44141000000013
2.44141000000013
2.44141000000013
2.44141000000013
2.44141000000013
2.44141000000013
2.44141000000012
2.44141000000012
2.44141000000011
2.44141000000011
2.44141000000011
2.44141000000011
2.4414100000001
2.4414100000001
2.4414100000001
2.4414100000001
2.4414100000001
2.4414100000001
2.4414100000001
2.4414100000001
2.4414100000001
2.4414100000001
2.4414100000001
2.44141000000009
2.44141000000009
2.44141000000009
2.44141000000009
2.44141000000009
2.44141000000009
2.44141000000008
2.44141000000008
2.44141000000008
2.44141000000008
2.44141000000008
2.44141000000008
2.44141000000008
2.44141000000007
2.44141000000007
2.44141000000007
2.44141000000007
2.44141000000007
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999992
2.44140999999992
2.44140999999991
2.44140999999991
2.4414099999999
2.4414099999999
2.4414099999999
2.4414099999999
2.4414099999999
2.4414099999999
2.44140999999989
2.44140999999988
2.44140999999987
2.44140999999987
2.44140999999986
2.44140999999986
2.44140999999985
2.44140999999985
2.44140999999985
2.44140999999985
2.44140999999984
2.44140999999984
2.44140999999984
2.44140999999981
2.44140999999979
2.44140999999979
2.44140999999979
2.44140999999977
2.44140999999976
2.44140999999973
2.44140999999969
2.44140999999965
2.4414099999996
2.44140999999957
2.44140999999955
2.44140999999954
2.44140999999951
2.44140999999936
2.44140999999927
2.44140999999911
2.44140999999903
2.441409999999
2.44140999999892
2.44140999999873
2.4414099999987
2.44140999999862
2.44140999999858
2.4414099999985
2.44140999999849
2.44140999999845
2.44140999999842
2.44140999999838
2.44140999999827
2.44140999999825
2.4414099999982
2.44140999999806
2.44140999999801
2.44140999999791
2.44140999999773
2.44140999999769
2.44140999999762
2.4414099999974
2.4414099999971
2.4414099999967
2.44140999999655
2.44140999999602
2.4414099999958
2.44140999999569
2.44140999999558
2.4414099999949
2.44140999999342
2.44140999999323
2.44140999999228
2.44140999999131
2.44140999999086
2.44140999999061
2.44140999998989
2.44140999998957
2.44140999998944
2.4414099999867
2.44140999998642
2.44140999998539
2.44140999998499
2.44140999998404
2.44140999998246
2.44140999998145
2.44140999998113
2.44140999998106
2.44140999998032
2.44140999998004
2.44140999997965
2.44140999997407
2.44140999996618
2.4414099999645
2.4414099999612
2.44140999995973
2.44140999995865
2.44140999995512
2.44140999995383
2.4414099999486
2.44140999994655
2.44140999994271
2.44140999994238
2.44140999994227
2.44140999993941
2.4414099999321
2.44140999993166
2.44140999992976
2.4414099999293
2.44140999992689
2.44140999992659
2.44140999992557
2.44140999992496
2.44140999992395
2.44140999992371
2.44140999992245
2.44140999992002
2.44140999991807
2.44140999991646
2.44140999991459
2.44140999991398
2.44140999991028
2.44140999990326
2.44140999989625
2.44140999989294
2.44140999989241
2.44140999988699
2.44140999988199
2.44140999986511
2.44140999986115
2.44140999983842
2.4414099998337
2.44140999981405
2.44140999980896
2.44140999979417
2.44140999969557
0.639142300693086
0.633603047051437
0.630298458314254
0.629235745057726
0.627665183485081
0.627209801393538
0.625323032610533
0.624826653372071
0.623477192730832
0.622332487580415
0.622219114172996
0.621149733712927
0.6205098048324
0.618939459325388
0.618796907544036
0.618348899272341
0.617834901750243
0.617409120613649
0.617159267029139
0.617032590338336
0.61682285669243
0.616527883613159
0.616344908180757
0.616162123849433
0.616102365691608
0.615596115418179
0.615538173337875
0.615473501809521
0.61537583246426
0.615361845150948
0.615005637777015
0.614846873845995
0.614776876196015
0.614615815605237
0.614554942858867
0.614394919882851
0.614323021080446
0.614101339608233
0.61405516702262
0.613850187299518
0.613673713465941
0.61351031203974
0.613374950902381
0.613184523870217
0.613161651337
0.613026946907603
0.612959612254196
0.612810824899811
0.612550221426738
0.612035529502763
0.611651877589007
0.611268848301901
0.611135400273732
0.611060498849023
0.611055039759897
0.61102679398616
0.610833118210692
0.610713105596198
0.610669048892209
0.610576823090798
0.610475649272457
0.610455319215271
0.610447933872555
0.610431085387248
0.610407281348972
0.61038904568754
0.610377521818143
0.610371794679356
0.610369786805142
0.610364042008897
0.610358810025619
0.610356280842775
0.610355088610809
0.610354231314041
0.610353089857619
0.610352502943679
0.610352179656947
0.61035210410999
0.610352020125788
0.610352015560105
0.610352011291459
0.610352009662568
0.610352000346441
0.61035200004588
0.610352000040271
0.610352000033587
0.610352000007187
0.61035200000186
0.610352000001779
0.610352000001757
0.610352000001627
0.610352000001617
0.610352000001457
0.610352000001431
0.610352000001394
0.610352000001331
0.610352000001138
0.610352000001078
0.610352000001051
0.610352000000918
0.610352000000802
0.610352000000549
0.610352000000517
0.610352000000405
0.610352000000366
0.610352000000335
0.610352000000324
0.610352000000312
0.610352000000283
0.610352000000261
0.610352000000221
0.610352000000211
0.610352000000205
0.6103520000002
0.610352000000197
0.610352000000177
0.610352000000176
0.610352000000166
0.610352000000159
0.610352000000156
0.610352000000154
0.610352000000153
0.610352000000151
0.610352000000146
0.610352000000145
0.610352000000142
0.61035200000014
0.610352000000138
0.610352000000128
0.610352000000128
0.610352000000119
0.610352000000117
0.610352000000107
0.610352000000106
0.610352000000104
0.610352000000101
0.610352000000096
0.610352000000094
0.610352000000091
0.610352000000089
0.610352000000085
0.610352000000082
0.610352000000081
0.610352000000078
0.610352000000077
0.610352000000074
0.61035200000007
0.610352000000068
0.610352000000067
0.610352000000065
0.610352000000062
0.610352000000062
0.610352000000059
0.610352000000055
0.610352000000054
0.610352000000053
0.610352000000052
0.610352000000051
0.610352000000048
0.610352000000045
0.610352000000045
0.610352000000043
0.610352000000043
0.61035200000004
0.610352000000039
0.610352000000037
0.610352000000037
0.610352000000036
0.610352000000034
0.610352000000033
0.610352000000032
0.610352000000031
0.610352000000029
0.610352000000028
0.610352000000027
0.610352000000026
0.610352000000026
0.610352000000023
0.610352000000023
0.610352000000023
0.610352000000022
0.610352000000021
0.61035200000002
0.61035200000002
0.610352000000019
0.610352000000019
0.610352000000018
0.610352000000017
0.610352000000017
0.610352000000017
0.610352000000016
0.610352000000016
0.610352000000016
0.610352000000015
0.610352000000015
0.610352000000015
0.610352000000015
0.610352000000015
0.610352000000014
0.610352000000014
0.610352000000014
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000012
0.610352000000012
0.610352000000012
0.610352000000011
0.610352000000011
0.610352000000011
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.610352000000009
0.610352000000009
0.610352000000009
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352
0.610352
0.610352
0.610352
0.610352
0.610352
0.610352
0.610352
0.610352
0.610352
0.610352
0.610352
0.610352
0.610352
0.610352
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999992
0.610351999999992
0.610351999999992
0.610351999999992
0.610351999999991
0.610351999999991
0.610351999999991
0.610351999999991
0.610351999999991
0.61035199999999
0.61035199999999
0.610351999999989
0.610351999999989
0.610351999999989
0.610351999999988
0.610351999999988
0.610351999999988
0.610351999999988
0.610351999999987
0.610351999999986
0.610351999999986
0.610351999999985
0.610351999999985
0.610351999999984
0.610351999999984
0.610351999999984
0.610351999999982
0.610351999999982
0.610351999999982
0.610351999999982
0.610351999999981
0.610351999999981
0.61035199999998
0.610351999999979
0.610351999999978
0.610351999999978
0.610351999999977
0.610351999999977
0.610351999999975
0.610351999999974
0.610351999999971
0.61035199999997
0.610351999999969
0.610351999999969
0.610351999999967
0.610351999999966
0.610351999999965
0.610351999999963
0.610351999999963
0.61035199999996
0.610351999999958
0.610351999999957
0.610351999999954
0.610351999999954
0.610351999999954
0.610351999999952
0.610351999999947
0.610351999999943
0.61035199999994
0.610351999999938
0.610351999999934
0.61035199999993
0.610351999999929
0.610351999999924
0.610351999999921
0.610351999999919
0.610351999999916
0.61035199999991
0.610351999999909
0.610351999999904
0.610351999999903
0.610351999999899
0.610351999999893
0.610351999999889
0.610351999999887
0.610351999999875
0.610351999999872
0.610351999999866
0.610351999999858
0.610351999999845
0.610351999999842
0.610351999999766
0.610351999999749
0.61035199999972
0.610351999999694
0.610351999999676
0.610351999999666
0.610351999999652
0.61035199999964
0.61035199999961
0.610351999999609
0.610351999999485
0.610351999999479
0.610351999999411
0.610351999999147
0.61035199999911
0.610351999998964
0.610351999998868
0.610351999998392
0.610351999998316
0.610351999998141
0.61035199999772
0.610351999997658
0.610351999997502
0.610351999997357
0.610351999997264
0.610351999997146
0.610351999996806
0.610351999996316
0.610351999996279
0.610351999996131
0.610351999996093
0.610351999995974
0.610351999995642
0.610351999995404
0.61035199999537
0.610351999995327
0.610351999994747
0.610351999994743
0.610351999994707
0.610351999993987
0.610351999993939
0.610351999993666
0.610351999993138
0.610351999992918
0.610351999992794
0.610351999992618
0.610351999992548
0.610351999992391
0.610351999992082
0.610351999991948
0.610351999991571
0.610351999991203
0.610351999990863
0.610351999990714
0.610351999990218
0.610351999987737


==> figures/eigenvalues/global-refinement/matrix-0-eigenvalues.txt <==
1085.22905955762
735.059303520779
504.955093836893
478.47117325976
360.248908771615
252.714235531344
246.188881536568
233.13183746065
222.725326678013
207.947809162297
205.672513360482
204.29340914025
194.207532748407
191.349317646005
186.590187919466
184.157825653457
183.437863173302
182.920764690637
182.725804366858
177.920777327905
177.255389046016
177.025496071943
176.910615951009
174.05284705077
168.672956064608
167.626369167071
166.716673480582
166.257130427309
164.98874109579
164.836801021859
162.418592683173
162.402910107281
159.983664658327
159.897179674021
159.635045040749
159.60805733739
159.073759571579
159.073140674302
159.038852923504
159.037238740285
158.156237230936
158.14040889217
156.93379483455
156.932431480568
156.250000460641
156.250000422628
156.250000178339
156.250000152521
156.250000038878
156.250000026373
156.250000022568
156.250000019854
156.250000015082
156.25000001307
156.250000012117
156.250000011235
156.250000010193
156.250000009603
156.250000007165
156.250000005572
156.250000005074
156.250000004287
156.250000002667
156.250000002079
156.250000002
156.25000000177
156.250000001722
156.250000001453
156.250000001396
156.250000001278
156.250000001216
156.250000001076
156.25000000106
156.250000000986
156.250000000772
156.250000000488
156.250000000436
156.250000000305
156.250000000255
156.250000000246
156.25000000014
156.250000000131
156.250000000094
156.250000000066
156.250000000058
156.250000000056
156.250000000054
156.250000000049
156.250000000045
156.250000000037
156.250000000035
156.250000000026
156.250000000014
156.250000000008
156.250000000005
156.250000000004
156.250000000003
156.250000000003
156.250000000002
156.250000000002
156.250000000002
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999998
156.249999999997
156.249999999997
156.249999999989
156.249999999932
156.249999999922
156.249999999893
156.249999999881
156.24999999961
156.249999999593
156.249999999416
156.249999999295
156.249999999271
156.249999999233
156.249999999209
156.249999996524
156.249999996422
156.249999992839
156.24999999236
156.249999991717
156.249999990824
156.249999986686
156.249999986115
156.249999983014
156.249999972634
156.249999969865
156.249999967747
156.249999966108
156.249999965357
156.249999948687
156.249999943688
156.249999943436
156.24999993202
156.249999930817
156.249999915802
156.249999896163
156.249999889094
156.249999865463
156.249999858557
156.249999853804
156.24999983788
156.249999815069
156.249999808343
156.249999462895
156.249999451748


==> figures/eigenvalues/global-refinement/matrix-1-eigenvalues.txt <==
281.537295707986
183.641908722348
126.207521895263
119.703473437254
91.1202725680781
68.5631953673765
65.3165369114325
62.1588715301949
54.9780457302182
53.742899168928
53.1356865901077
52.8187791198296
50.2596752068359
49.1605354939167
48.4833981377945
48.1503764123773
47.605013132452
47.1890581083741
46.0895784892876
45.836079785926
45.8192231994296
45.2699909869261
44.7513972069716
44.472763043073
44.3108761369403
43.7334223137656
43.59404462181
43.1515229886118
42.8807590483304
42.6525002154165
41.9886912986106
41.9681481362019
41.9558375494618
41.8073398171164
41.3603968773292
41.2802862806886
41.218256710983
41.1637101877977
40.8009269813731
40.7478129838755
40.7112757128327
40.6677766921949
40.3567498455064
40.3283877167394
40.3236659389498
40.3004717649489
40.2657966769977
40.2588154495743
40.199571317005
40.1966556233135
40.1821447506252
40.1761385213115
40.1275977495062
40.1272760237416
40.0766240488759
40.0710894893154
39.8871818236504
39.8861471309616
39.6016415168098
39.6012050204641
39.5682205270458
39.568188807123
39.5473450583191
39.5470325295121
39.5318989585526
39.5318983611167
39.5110279371295
39.5098142962894
39.3214616548447
39.3209035646112
39.0625000102112
39.0625000100502
39.0625000064429
39.0625000063895
39.0625000053135
39.0625000052808
39.0625000042407
39.0625000041886
39.0625000037067
39.0625000034086
39.0625000026055
39.0625000023913
39.0625000023508
39.0625000023287
39.0625000022798
39.0625000021571
39.0625000020329
39.0625000019434
39.0625000018498
39.0625000018262
39.0625000018165
39.0625000017941
39.0625000016668
39.0625000014998
39.0625000014691
39.0625000014653
39.0625000006519
39.0625000005947
39.0625000005939
39.0625000005912
39.0625000005895
39.062500000552
39.0625000005404
39.0625000005172
39.0625000003965
39.0625000003963
39.0625000003685
39.0625000003645
39.0625000003477
39.0625000003413
39.0625000003386
39.0625000003382
39.0625000003337
39.0625000003241
39.0625000003061
39.0625000003032
39.0625000002831
39.0625000002766
39.0625000002541
39.0625000002504
39.0625000002477
39.0625000002455
39.0625000002416
39.0625000002104
39.0625000001927
39.0625000001729
39.0625000001587
39.0625000001348
39.0625000000786
39.0625000000673
39.0625000000508
39.0625000000469
39.0625000000338
39.0625000000316
39.062500000028
39.0625000000267
39.0625000000234
39.0625000000218
39.062500000021
39.0625000000209
39.0625000000206
39.0625000000202
39.0625000000192
39.0625000000181
39.0625000000163
39.0625000000161
39.062500000016
39.062500000015
39.0625000000144
39.0625000000123
39.0625000000122
39.0625000000114
39.0625000000113
39.062500000011
39.062500000011
39.0625000000106
39.0625000000105
39.0625000000101
39.06250000001
39.0625000000099
39.0625000000098
39.0625000000095
39.0625000000094
39.0625000000085
39.0625000000065
39.0625000000061
39.0625000000053
39.0625000000042
39.0625000000038
39.0625000000029
39.0625000000027
39.0625000000012
39.0625000000003
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999995
39.0624999999988
39.0624999999655
39.0624999999654
39.0624999999641
39.0624999999641
39.0624999999324
39.0624999999323
39.0624999999191
39.0624999999184
39.0624999999126
39.0624999999105
39.0624999998393
39.062499999837
39.0624999997441
39.0624999997434
39.0624999997417
39.0624999997395
39.0624999996572
39.0624999996233
39.0624999994268
39.0624999993917
39.0624999993903
39.0624999991801
39.0624999990693
39.0624999988051
39.0624999987127
39.0624999987095
39.0624999986782
39.0624999981605
39.0624999980823
39.0624999980545
39.0624999980103
39.0624999980034
39.0624999979583
39.0624999979181
39.0624999962197
39.0624999961825
39.0624999959236
39.0624999957089
39.0624999954757
39.0624999953622
39.0624999953135
39.06249999528
39.062499995187
39.0624999949474
39.0624999948957
39.0624999946704
39.0624999927588
39.062499992094
39.0624999887919
39.0624999871808
39.0624999866457
39.0624999855456
39.0624999794412
39.0624999787529
39.0624999769644
39.0624999754132
39.0624999479272
39.0624999413258
39.0624999376366
39.0624999318454
39.062499927008
39.0624999223853
39.0624999145417
39.0624999068693
39.0624998501189
39.0624998279085


==> figures/eigenvalues/global-refinement/matrix-2-eigenvalues.txt <==
71.2738140895888
48.1712993113757
31.2592658973578
30.095367327048
23.2468285285389
17.0597252334701
16.4552294285305
15.3721215614169
14.2467915096585
13.8544731283443
13.3062845505268
13.2622444476586
12.8238399033183
12.477146638254
12.3824752108276
12.1053406936536
12.0459057318096
12.0375280018127
11.7626297541988
11.7291414189475
11.5873356231546
11.5044011423723
11.4770451040713
11.2715476011188
11.1725817814971
11.1195702270257
11.1114164877838
11.0132109403055
10.8054327990946
10.736187218951
10.6583314681784
10.622806859041
10.5690441503048
10.5165709562481
10.5148234871614
10.4849109296207
10.4638837507633
10.3638993550799
10.3589476581367
10.3495068557457
10.2622604227733
10.2418390325248
10.2285773883227
10.2057691431679
10.1969474078711
10.1825494881389
10.172603522634
10.1534178051633
10.1280877404875
10.1248181059495
10.1020309054666
10.0936214004699
10.0899146695429
10.0876461015327
10.0851229128949
10.0674015581789
10.0384520984491
10.0179972043185
10.0178798190371
10.0177829873192
9.98798218763523
9.98074939847228
9.97950420286392
9.97946854062332
9.97156895774141
9.97143136416238
9.94908060712393
9.94906959455163
9.94766766901916
9.94761445997005
9.93366928002798
9.93341325752493
9.89175458814386
9.89009578872124
9.88238723619015
9.87964215635685
9.87545976007149
9.87433081141645
9.87137007004224
9.8709631908649
9.86389329662968
9.86361203128477
9.8522501460897
9.851797550763
9.81419697419205
9.81418765454299
9.7656300002495
9.76563000014699
9.7656300001346
9.76563000011366
9.76563000009708
9.76563000009494
9.76563000008584
9.76563000007535
9.76563000005782
9.765630000054
9.76563000004391
9.76563000003577
9.76563000003448
9.76563000003133
9.76563000002903
9.76563000002791
9.76563000002748
9.76563000002736
9.76563000002547
9.76563000002437
9.7656300000241
9.76563000001969
9.76563000001678
9.76563000001626
9.76563000001488
9.76563000001412
9.76563000001281
9.76563000001183
9.76563000001072
9.76563000000892
9.76563000000703
9.76563000000698
9.76563000000669
9.76563000000652
9.76563000000624
9.76563000000537
9.76563000000506
9.76563000000469
9.76563000000415
9.76563000000414
9.76563000000352
9.76563000000274
9.76563000000218
9.765630000002
9.76563000000198
9.76563000000189
9.76563000000142
9.76563000000097
9.76563000000083
9.76563000000075
9.76563000000051
9.76563000000037
9.76563000000033
9.7656300000002
9.76563000000018
9.76563000000017
9.76563000000014
9.76563000000011
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999994
9.76562999999994
9.76562999999987
9.76562999999974
9.76562999999856
9.76562999999771
9.76562999999747
9.76562999999181
9.76562999999164
9.76562999999101
9.76562999998947
9.76562999998363
9.76562999998129
9.76562999998069
9.76562999997653
9.76562999997207
9.76562999994895
9.76562999992418
9.76562999991948
9.76562999985285
9.76562999975941
9.76562999965987
9.7656299990533
9.76562999813195
9.76562999802374
9.76562999801073
9.76562999797802
9.76562999749701
9.76562997786025
9.76562997453175
9.7656299476146
9.76562993291049
9.76562990712921
9.76562985671729
9.76562979289961
9.76562972159549
9.76562950334403
9.76562948522341
9.7656293853989
9.76562937728331
9.76562934564048
9.76562932313719
9.76562928203561
9.76562926980375
9.76562923088072
9.76562922772631
9.76562903719615
9.76562901485696
9.76562893281561
9.76562885339132
9.76562869501133
9.76562866272756
9.76562860214005
9.76562859915484
9.76562851000732
9.76562850294825
9.76562848976515
9.76562844021913
9.76562840388784
9.76562837821529
9.76562833317194
9.76562827926383
9.76562825367932
9.76562822413165
9.76562806985522
9.76562801717384
9.76562799126888
9.76562787695076
9.76562779701009
9.76562770665397
9.76562769596692
9.76562755314824
9.76562752277844
9.76562749048692
9.76562727662374
9.76562684741146
9.76562664042439
9.76562648255942
9.76562641232969
9.76562634525558
9.76562631134819
9.76562619032993
9.76562603119464
9.7656258869919
9.76562574535756
9.76562538007486
9.76562532714533
9.76562523145028
9.7656246377966
9.76562449069946
9.76562409781026
9.76562355870952
9.76562346574374
9.76562339842657
9.7656231848949
9.76562314806749
9.76562283668083
9.76562260180047
9.76562247524097
9.76562199636525
9.76562181728071
9.76562124419411
9.76562122751232
9.76562106218471
9.765620610442
9.76562049195024
9.76562036455263
9.7656203093461
9.76562006287442
9.76562000033405
9.76562000032919
9.76562000032884
9.76562000032396
9.76562000031975
9.76562000031262
9.76562000030309
9.76562000029567
9.76562000029377
9.76562000029245
9.76562000027479
9.76562000027037
9.76562000026978
9.76562000026772
9.76562000026653
9.76562000025891
9.76562000024038
9.76562000023681
9.76562000022856
9.76562000021409
9.76562000021325
9.76562000020847
9.76562000020692
9.76562000020353
9.76562000020094
9.76562000019987
9.76562000019208
9.76562000019056
9.76562000018461
9.76562000017948
9.76562000015786
9.76562000014219
9.76562000014137
9.76562000013314
9.76562000012987
9.76562000012486
9.76562000011968
9.76562000011774
9.76562000011393
9.76562000011145
9.76562000010581
9.76562000010348
9.76562000009875
9.7656200000972
9.7656200000931
9.76562000007796
9.76562000007648
9.76562000007287
9.76562000006972
9.76562000004086
9.76562000003336
9.76562000003164
9.76562000002959
9.76562000002487
9.76562000002131
9.76562000001758
9.76562000001719
9.76562000001551
9.76562000001473
9.76562000001374
9.7656200000131
9.76562000001302
9.76562000001206
9.76562000001111
9.76562000000873
9.76562000000853
9.76562000000834
9.76562000000829
9.76562000000728
9.76562000000612
9.76562000000586
9.76562000000505
9.76562000000466
9.7656200000044
9.76562000000262
9.76562000000251
9.76562000000158
9.76562000000101
9.76562000000085
9.76562000000074
9.76562000000065
9.76562000000053
9.76562000000036
9.76562000000035
9.76562000000029
9.76562000000029
9.76562000000014
9.76562000000008
9.76562000000008
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999994
9.76561999999976
9.7656199999997
9.765619999999
9.76561999999898
9.76561999999833
9.76561999999778
9.76561999999651
9.7656199999964
9.76561999999611
9.76561999999606
9.76561999999419
9.76561999999414
9.76561999999237
9.76561999999169
9.76561999998894
9.76561999998458
9.76561999998339
9.76561999995253
9.7656199999317
9.76561999986497
9.76561999986286
9.76561999978003
9.76561999972508
9.76561999950096
9.76561999948421
9.76561999947614
9.76561999871046
9.76561999841636
9.7656199978541
9.76561999693972
9.7656199961042
9.76561999539844
9.76561999507766
9.7656199947095


==> figures/eigenvalues/information-content/matrix-0-eigenvalues.txt <==
1085.22905955762
735.059303520779
504.955093836893
478.47117325976
360.248908771615
252.714235531344
246.188881536568
233.13183746065
222.725326678013
207.947809162297
205.672513360482
204.29340914025
194.207532748407
191.349317646005
186.590187919466
184.157825653457
183.437863173302
182.920764690637
182.725804366858
177.920777327905
177.255389046016
177.025496071943
176.910615951009
174.05284705077
168.672956064608
167.626369167071
166.716673480582
166.257130427309
164.98874109579
164.836801021859
162.418592683173
162.402910107281
159.983664658327
159.897179674021
159.635045040749
159.60805733739
159.073759571579
159.073140674302
159.038852923504
159.037238740285
158.156237230936
158.14040889217
156.93379483455
156.932431480568
156.250000460641
156.250000422628
156.250000178339
156.250000152521
156.250000038878
156.250000026373
156.250000022568
156.250000019854
156.250000015082
156.25000001307
156.250000012117
156.250000011235
156.250000010193
156.250000009603
156.250000007165
156.250000005572
156.250000005074
156.250000004287
156.250000002667
156.250000002079
156.250000002
156.25000000177
156.250000001722
156.250000001453
156.250000001396
156.250000001278
156.250000001216
156.250000001076
156.25000000106
156.250000000986
156.250000000772
156.250000000488
156.250000000436
156.250000000305
156.250000000255
156.250000000246
156.25000000014
156.250000000131
156.250000000094
156.250000000066
156.250000000058
156.250000000056
156.250000000054
156.250000000049
156.250000000045
156.250000000037
156.250000000035
156.250000000026
156.250000000014
156.250000000008
156.250000000005
156.250000000004
156.250000000003
156.250000000003
156.250000000002
156.250000000002
156.250000000002
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999998
156.249999999997
156.249999999997
156.249999999989
156.249999999932
156.249999999922
156.249999999893
156.249999999881
156.24999999961
156.249999999593
156.249999999416
156.249999999295
156.249999999271
156.249999999233
156.249999999209
156.249999996524
156.249999996422
156.249999992839
156.24999999236
156.249999991717
156.249999990824
156.249999986686
156.249999986115
156.249999983014
156.249999972634
156.249999969865
156.249999967747
156.249999966108
156.249999965357
156.249999948687
156.249999943688
156.249999943436
156.24999993202
156.249999930817
156.249999915802
156.249999896163
156.249999889094
156.249999865463
156.249999858557
156.249999853804
156.24999983788
156.249999815069
156.249999808343
156.249999462895
156.249999451748


==> figures/eigenvalues/information-content/matrix-1-eigenvalues.txt <==
625.000000375853
625.000000282653
442.181044151882
425.823201339164
324.866069372349
277.038213950556
235.381800011987
210.645456453227
202.004469884164
191.021805037575
188.353174847237
187.860234738036
184.773375576469
183.007889355853
174.368522406105
171.891906327284
170.838088937054
168.684133540836
168.283329135001
167.593031862508
163.868998297084
163.68479195292
161.16119254839
161.151594265258
161.006851103599
159.572415885535
159.525836550208
159.386612307944
158.976791246273
158.932481919083
158.136908099531
158.035742141872
157.454488065592
157.21782476096
156.912059076295
156.887214974859
156.412415712467
156.379067898407
156.30123954178
156.29966638088
156.298342365753
156.29649074062
156.270265619489
156.260297675614
156.259522955573
156.251060747708
156.251033162961
156.250333764427
156.250329325723
156.250015393332
156.250009478094
156.250001921618
156.250001863274
156.250000060124
156.250000034995
156.2500000199
156.250000017678
156.250000010663
156.250000005525
156.250000004904
156.250000002017
156.250000001698
156.250000001674
156.250000001068
156.250000001
156.250000000484
156.250000000209
156.250000000175
156.250000000122
156.250000000108
156.25000000007
156.25000000005
156.250000000034
156.250000000013
156.250000000007
156.250000000005
156.250000000003
156.250000000003
156.250000000003
156.250000000003
156.250000000002
156.250000000002
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999997
156.249999999992
156.249999999987
156.249999999976
156.249999999958
156.249999999876
156.249999999821
156.249999999809
156.249999999631
156.249999999567
156.249999999492
156.249999999441
156.249999999245
156.249999997593
156.249999996012
156.24999999174
156.249999990418
156.249999988867
156.249999986346
156.249999977725
156.249999972081
156.249999966871
156.249999962973
156.249999962223
156.249999957737
156.249999943532
156.24999991306
156.249999868059
156.249999867157
156.249999716674
144.173948569622
112.316876797727
72.8140599406964
54.3878239327716
52.8776773706119
52.3254740912372
50.9516340796019
49.961127465349
48.0280912134132
45.8002637778933
45.7250592231013
45.54332155746
44.6696606642007
44.3086013640831
44.0524305545664
43.7988816121802
43.2006539681211
42.9009463871352
42.566837888428
42.1684911786371
41.8493780144263
41.7819474798455
41.4505623497167
41.2987488973071
41.1157099223745
41.0624473408341
40.3232511546696
40.2814498047381
40.2490317444242
40.1805490925752
40.1726444518228
40.1507434639614
39.8905790811163
39.7042818154408
39.6611445126578
39.5527240243124
39.5356016194273
39.5185339175591
39.4630244165423
39.3935019500982
39.154279673046
39.1347755785104
39.0879195412608
39.0879101366328
39.0783442132968
39.0769107020369
39.0715133222647
39.0695736237326
39.0641084934839
39.062898638363
39.0627670452884
39.0625845209782
39.062505024062
39.0625043961489
39.0625013223924
39.0625000107159
39.0625000072582
39.0625000065373
39.0625000027429
39.0625000027111
39.0625000024554
39.0625000022464
39.0625000015521
39.062500001332
39.0625000011505
39.06250000102
39.0625000009731
39.0625000007823
39.0625000005174
39.0625000004081
39.0625000003381
39.0625000002626
39.0625000002505
39.062500000223
39.0625000001898
39.0625000000794
39.0625000000455
39.0625000000383
39.0625000000218
39.0625000000213
39.0625000000206
39.0625000000192
39.062500000016
39.0625000000149
39.0625000000122
39.0625000000104
39.0625000000076
39.0625000000064
39.062500000004
39.0625000000038
39.0625000000029
39.0625000000011
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999995
39.0624999999993
39.0624999999992
39.0624999999992
39.0624999999956
39.0624999999705
39.0624999999609
39.0624999998814
39.0624999998189
39.0624999997875
39.0624999997453
39.0624999996588
39.0624999995432
39.0624999994561
39.0624999992463
39.0624999990082
39.0624999986697
39.062499998445
39.0624999983756
39.0624999980171
39.062499997815
39.062499997771
39.0624999974465
39.0624999970749
39.062499991598
39.0624999897124
39.0624999888761
39.0624999868742
39.0624999825422
39.0624999798306
39.0624999718506
39.0624999661483
39.0624999491121
39.0624999417984
39.0624999279169
39.0624999162659


==> figures/eigenvalues/information-content/matrix-2-eigenvalues.txt <==
280.504419287409
196.268154911975
188.863753257147
179.072264034441
159.911969625772
159.885800658985
159.683168709905
159.021057590347
157.681959373998
157.585711282315
156.647855492551
156.481053091934
156.338758145292
156.329288932044
156.266397636118
156.260787806187
156.25896746677
156.25555426995
156.254772925665
156.25404449851
156.250753017775
156.250709528266
156.250548193767
156.250073491157
156.250036758697
156.250032535716
156.250029174926
156.250026737068
156.250005370135
156.250001929799
156.250001873672
156.250001755174
156.25000123236
156.250000613313
156.250000263357
156.250000241885
156.250000194891
156.250000103533
156.250000012512
156.250000011863
156.250000000432
156.250000000292
156.250000000099
156.250000000081
156.250000000049
156.25000000002
156.250000000007
156.250000000004
156.250000000003
156.250000000003
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999998
156.249999999997
156.249999999993
156.249999999916
156.249999999915
156.249999999573
111.549516550326
103.298697740478
87.9916670567337
66.8101009136602
64.0709363877867
61.4153283587805
54.5209654640535
53.3796916746051
52.8695621022093
52.415807017148
49.9712899384288
49.014499548576
48.0610021524705
47.5116524491041
46.9925534960828
46.4586189496102
45.8262273792445
45.7641805555531
45.2685153308036
44.9521381694361
44.6152956304827
44.4505547969509
44.1899660388676
43.5853976047707
43.2648535978396
42.8960319063646
42.6203078506736
42.0760468030528
41.927181173891
41.8322889208564
41.6858419697461
41.4481274011782
41.3574918854384
41.2788424900514
41.1730469529645
41.0634666427895
40.7919137030884
40.7053701071674
40.6846506224316
40.5421539470993
40.4310064969842
40.3329864358626
40.309759454269
40.2977280542982
40.2568079023395
40.1994288010336
40.199164045737
40.1762660709426
40.1586024890137
40.1316103964204
40.1085106239247
40.0291679857032
40.018229807627
39.9941946098137
39.9013269968841
39.8861457397338
39.5818535318051
39.5800675965573
39.5586862251762
39.5576473533266
39.5413919552669
39.5387547640661
39.5273909735338
39.4972609731959
39.3859696513941
39.3309901068729
39.2998935176776
39.2752061021546
39.0625000130132
39.0625000128969
39.0625000102074
39.0625000100484
39.0625000065402
39.062500006427
39.0625000063728
39.0625000052985
39.0625000052694
39.0625000049756
39.06250000423
39.0625000041796
39.0625000031875
39.0625000031314
39.0625000029467
39.0625000025729
39.0625000023191
39.0625000023037
39.0625000018521
39.0625000017986
39.0625000017407
39.0625000017195
39.0625000016657
39.0625000015292
39.0625000015005
39.0625000014625
39.0625000010148
39.0625000010076
39.0625000006039
39.062500000534
39.0625000005258
39.0625000004873
39.0625000003941
39.0625000003936
39.0625000003889
39.0625000003774
39.0625000003381
39.0625000003339
39.0625000003239
39.0625000003002
39.0625000002952
39.0625000002766
39.0625000002531
39.0625000002483
39.062500000246
39.0625000002362
39.0625000002103
39.0625000001926
39.0625000001725
39.0625000001571
39.0625000001345
39.0625000000786
39.0625000000674
39.0625000000555
39.0625000000334
39.0625000000309
39.0625000000279
39.0625000000266
39.0625000000232
39.0625000000214
39.0625000000207
39.0625000000202
39.0625000000198
39.0625000000192
39.0625000000189
39.062500000018
39.0625000000163
39.0625000000161
39.062500000016
39.062500000015
39.0625000000141
39.0625000000113
39.0625000000106
39.0625000000101
39.06250000001
39.0625000000098
39.0625000000095
39.0625000000084
39.0625000000081
39.0625000000065
39.0625000000053
39.0625000000043
39.0625000000039
39.0625000000038
39.0625000000037
39.0625000000029
39.0625000000027
39.0625000000022
39.0625000000021
39.0625000000012
39.0625000000008
39.0625000000004
39.0625000000003
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999995
39.0624999999993
39.0624999999988
39.0624999999987
39.0624999999964
39.0624999999962
39.0624999999949
39.0624999999946
39.0624999999883
39.0624999999814
39.0624999999812
39.0624999999607
39.0624999999559
39.0624999999315
39.0624999999304
39.0624999999182
39.0624999999163
39.0624999998883
39.0624999998478
39.0624999998177
39.062499999804
39.0624999997831
39.0624999997466
39.0624999997058
39.0624999996973
39.0624999996852
39.0624999996451
39.0624999996233
39.0624999996182
39.0624999995593
39.0624999993904
39.0624999993903
39.0624999990693
39.0624999990337
39.0624999988976
39.0624999988715
39.0624999988014
39.0624999987095
39.0624999986782
39.0624999986422
39.0624999986328
39.0624999983973
39.0624999981286
39.0624999980545
39.0624999980034
39.0624999979181
39.0624999978591
39.0624999977862
39.0624999976673
39.0624999975176
39.062499996552
39.0624999962018
39.0624999961232
39.0624999958953
39.0624999954145
39.0624999952935
39.0624999951827
39.0624999948092
39.0624999929382
39.0624999921751
39.0624999915615
39.0624999906767
39.0624999906643
39.0624999890139
39.0624999888993
39.0624999887923
39.0624999882682
39.0624999871952
39.0624999866555
39.062499985566
39.0624999798284
39.0624999791426
39.0624999769901
39.0624999754295
39.0624999737039
39.0624999628203
39.062499947972
39.0624999413779
39.0624999377277
39.0624999318738
39.0624999271217
39.0624999224018
39.0624999145506
39.0624999069644
39.062499850623
39.0624998280776


==> figures/eigenvalues/information-content/matrix-3-eigenvalues.txt <==
158.968977249385
157.939993632976
156.273218212776
156.266490515679
156.264082137976
156.262271658533
156.256270240022
156.255292692939
156.250925829369
156.250884975368
156.250550728343
156.250216091973
156.25003471019
156.250028543654
156.250011634084
156.250008605181
156.250007023047
156.250003482408
156.250003174824
156.250001820688
156.250001621617
156.250000669668
156.250000195019
156.250000186232
156.250000141627
156.250000109323
156.250000099433
156.250000090735
156.250000031984
156.250000025425
156.250000010356
156.250000009513
156.250000003201
156.250000002138
156.250000000858
156.250000000183
156.250000000119
156.250000000087
156.250000000059
156.250000000008
156.250000000005
156.250000000003
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999993
156.249999999988
156.249999999987
146.973078751487
131.687732437722
110.13104980775
96.0435455245637
68.74189334515
60.8693960673466
57.7317740635307
53.0281105181566
52.6311864206078
49.9641119496193
49.5449249766028
47.3857351488515
47.2753316571779
45.8381837325053
45.4545194946572
44.4110358823859
44.2544034158737
43.792626997548
43.5269297896515
42.9307522558112
42.59961990112
42.327187779998
41.8233996504671
41.4515228573282
41.3535798564359
41.2094127712905
41.0588378676956
40.7553724523169
40.6977052487702
40.6368827180039
40.5055874354818
40.3331159798972
40.3097585108883
40.2572682723503
40.21646215537
40.1787373329754
40.14056838169
40.0978938787294
40.0596163278243
39.8874752183545
39.8307941844204
39.7497838602281
39.6507866581826
39.6027407002238
39.5936414029543
39.5652896838296
39.5629742504685
39.5438298334721
39.5397705676975
39.5068893052208
39.5015533781895
39.4855136755637
39.4422077404199
39.3903001794621
39.3570898993419
39.3365548449553
39.3250423806676
39.2801365265156
39.2267742561865
39.2032674125135
39.1533708342624
39.1035163226158
39.0946093241577
39.0815536794306
39.0790353144844
39.077063298948
39.0757470518989
39.0731018943079
39.0695183789562
39.0691064453214
39.0672360655107
39.0650758194563
39.0637130819344
39.0632398970497
39.0631854969387
39.0631308863074
39.0627904551999
39.0627574478534
39.0625403378982
39.062522676523
39.0625105726653
39.06250134562
39.0625004538107
39.0625000026286
39.0625000022853
39.0625000022574
39.0625000022461
39.06250000174
39.06250000172
39.0625000014613
39.0625000009144
39.0625000009044
39.062500000852
39.0625000007356
39.0625000007129
39.0625000006406
39.0625000005735
39.0625000005601
39.0625000005336
39.0625000005316
39.0625000004708
39.0625000003855
39.0625000003846
39.0625000003773
39.0625000003763
39.0625000002964
39.0625000002963
39.0625000002885
39.0625000002876
39.0625000001922
39.062500000187
39.0625000001858
39.0625000001791
39.0625000001687
39.062500000138
39.0625000001279
39.0625000001003
39.0625000000784
39.0625000000767
39.0625000000763
39.0625000000418
39.0625000000295
39.0625000000293
39.0625000000291
39.0625000000228
39.0625000000225
39.0625000000155
39.0625000000153
39.0625000000147
39.0625000000138
39.0625000000135
39.062500000012
39.0625000000101
39.0625000000088
39.0625000000064
39.0625000000062
39.0625000000044
39.0625000000041
39.0625000000037
39.0625000000025
39.0625000000024
39.0625000000023
39.0625000000018
39.0625000000015
39.062500000001
39.0625000000008
39.0625000000005
39.0625000000003
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999997
39.0624999999996
39.0624999999991
39.0624999999989
39.0624999999986
39.0624999999976
39.0624999999975
39.062499999997
39.0624999999969
39.0624999999965
39.0624999999963
39.0624999999932
39.0624999999924
39.0624999999903
39.0624999999871
39.0624999999868
39.0624999999862
39.0624999999688
39.0624999999483
39.0624999999337
39.0624999999336
39.062499999928
39.0624999999137
39.0624999999125
39.0624999998922
39.0624999998918
39.0624999998722
39.0624999998121
39.0624999998095
39.0624999996755
39.0624999996462
39.0624999996293
39.0624999996263
39.0624999995901
39.0624999995881
39.0624999995599
39.0624999992298
39.0624999992175
39.0624999991728
39.0624999990789
39.0624999990778
39.0624999988117
39.0624999988048
39.0624999987361
39.0624999986192
39.0624999985907
39.0624999985861
39.0624999979176
39.0624999977303
39.0624999974813
39.062499997447
39.0624999974113
39.0624999973621
39.062499996646
39.0624999960484
39.0624999960175
39.062499995965
39.0624999953913
39.0624999953904
39.0624999939929
39.0624999932922
39.0624999920164
39.0624999909149
39.0624999904274
39.0624999903404
39.0624999896692
39.0624999896173
39.0624999887474
39.0624999881798
39.0624999843532
39.0624999841419
39.0624999787716
39.0624999744935
39.0624999649362
24.3711794866036
19.4897401238104
15.9202927551547
13.0735344056193
12.0151537808501
11.7402071684333
11.6314549259072
11.3080522141243
11.2817919569136
11.1817902203164
11.0465407005775
10.8748930533473
10.8307901846593
10.6302284266854
10.525237508988
10.3928016850306
10.3769491392879
10.3409385375615
10.2410231233052
10.1722003570808
10.157449702398
10.1060406808688
10.0759458813355
10.0731026411041
10.0543289071257
10.0332656686563
10.0327487771601
10.0022846433691
9.99708873189712
9.98424579668999
9.97619319973592
9.9287443672743
9.90629655905571
9.90565409935989
9.88079682932292
9.87764497510759
9.87377727877858
9.86740987045547
9.86191612330648
9.86056921721636
9.85406989281317
9.85125038508564
9.84586523222644
9.84376389482574
9.83496618838338
9.81622086333952
9.81418232803718
9.806689069221
9.80615816510528
9.80571858955454
9.79353728458116
9.78879101089842
9.77409113676514
9.77261996787707
9.77191832323406
9.77118137862361
9.76870722472508
9.76670353678039
9.76667831569649
9.76607333406461
9.7658233900098
9.76567922288694
9.76565691535595
9.76565635886504
9.76565633373259
9.76564345202054
9.76563234099374
9.76563000533392
9.76563000530937
9.76563000030504
9.76563000027587
9.76563000008485
9.7656300000734
9.76563000006316
9.76563000002836
9.76563000001251
9.76563000000468
9.76563000000082
9.76563000000059
9.76563000000045
9.76563000000028
9.76563000000015
9.76563000000005
9.76563000000004
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000001
9.76563000000001
9.76563
9.76563
9.76562999999999
9.76562999999999
9.76562999999998
9.76562999999998
9.76562999999997
9.76562999999995
9.76562999999994
9.76562999999992
9.76562999999992
9.76562999999989
9.7656299999997
9.76562999999962
9.7656299999992
9.76562999999734
9.76562999998046
9.76562999983227
9.76562999970528
9.76562999945422
9.76562999723268
9.76562999655419
9.76562998623639
9.76562998285101
9.76562995431178
9.76562993956301
9.76562991161171
9.7656298159264
9.76562978806177
9.76562966825563
9.76562966521805
9.76562954184959
9.76562946637412
9.765629298399
9.76562856455232
9.76562853968625
9.76562853010339
9.76562821809519
9.76562821312637
9.76562791026855
9.76562786859255
9.76562770222841
9.76562751562981
9.7656274348506
9.76562737524877
9.76562723381839
9.76562704177144
9.76562681855118
9.7656259891794
9.76562567194873
9.76562522733895
9.76562503793509
9.76562425058633
9.76562408651303
9.7656240177861
9.76562401680866
9.76562317647285
9.76562271183612
9.76562235678858
9.76562182124298
9.76562179792419
9.76562143416615
9.76562079857257
9.76562069482779
9.76562067307943
9.76562061773736
9.7656204944592
9.76562028397879
9.76562018972733
9.76562010840027
9.76562007360647
9.76562003528469
9.76562003398588
9.76562003093095
9.76562000975435
9.76562000810685
9.76562000747202
9.76562000359005
9.76562000245922
9.76562000102758
9.76562000028979
9.76562000027394
9.76562000024531
9.76562000019287
9.76562000014851
9.76562000010495
9.76562000010273
9.76562000009836
9.76562000008926
9.76562000008149
9.76562000008055
9.76562000003488
9.7656200000277
9.7656200000203
9.76562000001824
9.76562000001766
9.76562000000928
9.76562000000864
9.76562000000784
9.76562000000731
9.76562000000697
9.76562000000367
9.76562000000357
9.76562000000243
9.76562000000201
9.76562000000153
9.76562000000144
9.76562000000138
9.7656200000011
9.76562000000079
9.76562000000058
9.76562000000055
9.76562000000043
9.76562000000029
9.76562000000024
9.76562000000021
9.76562000000017
9.76562000000017
9.76562000000015
9.76562000000015
9.76562000000015
9.76562000000013
9.76562000000012
9.76562000000012
9.76562000000011
9.7656200000001
9.7656200000001
9.7656200000001
9.7656200000001
9.7656200000001
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999994
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999991
9.76561999999991
9.7656199999999
9.7656199999999
9.7656199999999
9.7656199999999
9.7656199999999
9.76561999999988
9.76561999999988
9.76561999999988
9.76561999999985
9.76561999999985
9.76561999999983
9.76561999999981
9.76561999999981
9.76561999999972
9.76561999999952
9.76561999999945
9.76561999999936
9.76561999999874
9.76561999999805
9.76561999999705
9.76561999999666
9.76561999999641
9.76561999998711
9.76561999998293
9.76561999998077
9.76561999997726
9.76561999997153
9.76561999997124
9.76561999994997
9.76561999992115
9.76561999990161
9.76561999986288
9.76561999983371
9.7656199998237
9.76561999978142
9.76561999977805
9.76561999972988
9.76561999968769
9.76561999953499
9.76561999909971
9.7656199987782
9.76561999815698
9.76561999799696
9.76561999569645
9.76561999537155


==> figures/eigenvalues/information-content/matrix-4-eigenvalues.txt <==
110.566779090004
107.075554301909
84.1016492840232
72.6359012218754
59.194604135965
54.5714934929137
51.4706152394542
48.9391218354253
47.5570642153612
46.8896824637284
46.6297528766871
45.7994048227129
43.424031445674
42.7532354362936
42.3796268398373
41.7708653329774
41.5548649902377
41.2029522507444
40.7265503998436
40.698670601513
40.6193482173199
40.296073037127
40.2279934461503
40.1094668013629
39.9416854875967
39.9091854740086
39.8858956314981
39.7850924540055
39.7218434420907
39.6412962954484
39.5533825024626
39.5292552448223
39.3295180743233
39.3277816142818
39.3229231690436
39.3024726686488
39.2982796771974
39.2943739144976
39.2831277216224
39.2773050709748
39.2625388261255
39.229006654124
39.1952906382983
39.155029850681
39.1429718334451
39.1332843716055
39.1299877377663
39.1038681271965
39.0993144804271
39.0988385365519
39.0964957386836
39.0845866912245
39.0773309728862
39.0764012011211
39.0759024610711
39.0753997722844
39.0646199823193
39.0644046909837
39.064265900019
39.0630939919359
39.0630527287184
39.0630382771521
39.0629500495176
39.0628795902574
39.0626098766733
39.0626095690177
39.0625594264575
39.0625574421737
39.0625139915243
39.0625135474015
39.0625047954146
39.0625029928385
39.0625026034386
39.0625025783599
39.0625020287348
39.0625016550256
39.0625009348824
39.0625003574385
39.062500331641
39.0625000912374
39.0625000143817
39.0625000120288
39.0625000018336
39.0625000018236
39.0625000009383
39.0625000008259
39.0625000008258
39.0625000007242
39.0625000007241
39.0625000005846
39.0625000005583
39.0625000004202
39.0625000004086
39.0625000003798
39.062500000358
39.0625000003524
39.0625000003218
39.0625000003215
39.0625000003074
39.0625000003035
39.0625000000407
39.0625000000267
39.0625000000212
39.0625000000207
39.0625000000144
39.0625000000136
39.0625000000121
39.0625000000121
39.0625000000102
39.06250000001
39.0625000000088
39.0625000000061
39.0625000000036
39.0625000000035
39.0625000000029
39.0625000000024
39.0625000000022
39.0625000000017
39.0625000000016
39.062500000001
39.0625000000008
39.0625000000008
39.0625000000008
39.0625000000007
39.0625000000006
39.0625000000006
39.0625000000006
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999995
39.0624999999994
39.0624999999979
39.0624999999978
39.0624999999955
39.0624999999955
39.0624999999657
39.0624999999534
39.0624999999467
39.0624999999172
39.0624999998901
39.0624999998901
39.0624999998707
39.0624999998695
39.0624999996715
39.062499999501
39.0624999994983
39.062499999466
39.0624999994301
39.0624999993844
39.0624999992778
39.0624999992532
39.0624999991174
39.0624999989111
39.0624999987472
39.0624999986486
39.0624999986082
39.0624999980951
39.0624999980834
39.0624999980416
39.0624999977826
39.0624999967863
39.0624999965739
39.0624999956515
39.062499994819
39.0624999947783
39.0624999931702
39.0624999893675
39.0624999892974
39.0624999881518
39.0624999880486
36.9335756564945
28.4101097754211
19.576591047599
14.7843426931934
13.7917771300182
13.3705438117562
12.3915661995308
11.9718291050174
11.9645265863746
11.7946992243941
11.5907624946576
11.5303111572799
11.521684790096
11.3866013204263
11.1838857175254
11.0878069144756
11.0049094892052
10.9546845700452
10.8374051793807
10.7314418744274
10.6594118924101
10.5844142534804
10.5421813661732
10.5159857764775
10.4937754312712
10.457292618041
10.4285963529426
10.3885829167925
10.3821898736684
10.3430481320103
10.3275020851066
10.3050590480835
10.1947117898244
10.1906140305396
10.1608815791665
10.1533984860469
10.1502111522538
10.1271513811949
10.1001215326989
10.0906154935227
10.066042289516
10.034739571587
10.0336675474917
10.0135371143373
10.0112674781265
9.98714452978607
9.98681708626121
9.97942310731318
9.96319394380226
9.96148213954624
9.93852779099344
9.91672156675847
9.8930137940273
9.89062622327669
9.88697722292805
9.88560875826076
9.88055790656358
9.87831170890483
9.8756507425572
9.87422746613093
9.86404003295089
9.86390752493925
9.86250606504911
9.8595680676974
9.85206337632684
9.85099986283949
9.84166505638041
9.82202273337359
9.82001092050234
9.81629025545049
9.81576951465707
9.81400481020221
9.81347135516195
9.80565351162145
9.80477539250203
9.80261994628323
9.7919692303489
9.77946107507253
9.7753592612232
9.77242323511038
9.77109697174511
9.7673555384488
9.76652812942575
9.76614464762735
9.7656476639
9.76563007209655
9.76563000019069
9.76563000017237
9.76563000005728
9.76563000005443
9.76563000004358
9.76563000002903
9.76563000002782
9.76563000002533
9.76563000002182
9.76563000001472
9.7656300000141
9.76563000000825
9.765630000006
9.76563000000352
9.76563000000192
9.76563000000183
9.76563000000133
9.76563000000126
9.76563000000092
9.76563000000083
9.76563000000072
9.76563000000057
9.76563000000041
9.76563000000037
9.76563000000032
9.76563000000024
9.76563000000015
9.76563000000012
9.76563000000006
9.76563000000005
9.76563000000005
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999995
9.76562999999995
9.76562999999994
9.76562999999994
9.76562999999993
9.7656299999999
9.76562999999978
9.76562999999951
9.76562999999906
9.76562999999714
9.76562999999619
9.76562999999063
9.76562999998884
9.76562999998535
9.76562999997885
9.7656299999754
9.76562999995187
9.76562999994102
9.76562999993674
9.76562999992148
9.76562999991629
9.76562999990331
9.76562999983595
9.76562999960362
9.76562999939968
9.76562999928521
9.76562999925048
9.76562999906014
9.76562999879091
9.76562999795641
9.76562999779663
9.76562998934269
9.76562998135596
9.76562997595916
9.76562993845246
9.76562986189388
9.76562984188641
9.76562974125401
9.76562965954253
9.76562960895122
9.76562959826008
9.76562957756582
9.76562956760454
9.76562950991161
9.76562945582118
9.7656293232092
9.76562930299886
9.76562917378374
9.76562890505354
9.76562886715071
9.76562885325387
9.76562879825324
9.76562873892263
9.76562868456703
9.76562852755933
9.76562850599342
9.76562838588025
9.76562830461559
9.76562827143473
9.76562801211177
9.76562798603914
9.76562788923452
9.76562771520651
9.76562770082526
9.76562762252851
9.76562750134488
9.76562727542508
9.76562723342997
9.76562695873136
9.76562684307167
9.76562674352019
9.76562630750816
9.76562607112777
9.76562602657255
9.76562599711194
9.76562527281232
9.76562522918872
9.76562503112257
9.76562484955038
9.76562482575901
9.7656244503203
9.76562417190097
9.7656240945542
9.76562396226814
9.765623811943
9.76562361334756
9.76562318522386
9.76562283525062
9.76562259024454
9.76562253347508
9.76562230952269
9.76562227963067
9.76562200306546
9.76562181365014
9.76562166586868
9.7656212121663
9.76562089615625
9.76562088610062
9.76562060971226
9.76562055770017
9.76562048926556
9.76562034608889
9.76562029503881
9.76562027026683
9.76562019014203
9.76562005675054
9.76562000296412
9.7656200003114
9.76562000030455
9.76562000029139
9.76562000027684
9.7656200002619
9.76562000025506
9.76562000024272
9.76562000022753
9.76562000020875
9.76562000020522
9.76562000020361
9.76562000019831
9.76562000018735
9.76562000014725
9.76562000013825
9.76562000013388
9.76562000012218
9.76562000011722
9.76562000011585
9.76562000010774
9.76562000010264
9.76562000009469
9.76562000008203
9.76562000007346
9.7656200000724
9.76562000005808
9.76562000004408
9.76562000003883
9.76562000003079
9.7656200000291
9.76562000002767
9.76562000002197
9.76562000001714
9.76562000001622
9.76562000001546
9.76562000001508
9.76562000001233
9.76562000001158
9.76562000001099
9.76562000001053
9.7656200000105
9.76562000000881
9.76562000000745
9.76562000000675
9.76562000000598
9.76562000000549
9.76562000000525
9.76562000000439
9.76562000000424
9.76562000000393
9.76562000000251
9.76562000000241
9.76562000000166
9.76562000000135
9.76562000000125
9.76562000000101
9.76562000000086
9.76562000000069
9.76562000000049
9.76562000000041
9.76562000000028
9.76562000000026
9.76562000000017
9.76562000000016
9.76562000000016
9.76562000000014
9.76562000000013
9.76562000000013
9.76562000000011
9.76562000000009
9.76562000000008
9.76562000000008
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999992
9.76561999999989
9.76561999999986
9.76561999999983
9.76561999999974
9.76561999999964
9.76561999999961
9.76561999999956
9.76561999999923
9.76561999999906
9.765619999999
9.76561999999877
9.76561999999874
9.76561999999863
9.76561999999837
9.76561999999823
9.76561999999726
9.76561999999688
9.76561999999682
9.7656199999965
9.76561999999609
9.76561999999562
9.76561999999548
9.76561999998954
9.76561999998877
9.7656199999879
9.76561999998465
9.76561999998454
9.76561999998358
9.76561999997279
9.76561999997136
9.76561999996682
9.765619999962
9.76561999995646
9.76561999995295
9.76561999995277
9.76561999994277
9.76561999993173
9.76561999992503
9.76561999991296
9.76561999990614
9.7656199998663
9.7656199998198
9.76561999979765
9.76561999977392
9.76561999975858
9.76561999973959
9.76561999973407
9.76561999963537
9.7656199996012
9.7656199995815
9.7656199995116
9.76561999946247
9.76561999946171
9.76561999942358
9.76561999941809
9.76561999911339
9.76561999909645
9.76561999872147
9.76561999850614
9.76561999795773
9.76561999737519
9.76561999548766
9.76561999510866
9.7656199941587
9.76561999389372


==> figures/eigenvalues/information-content/matrix-5-eigenvalues.txt <==
68.966487129948
47.5045960408518
46.1397999651453
44.305719093154
39.9455260858081
39.5805157997582
39.3301547074788
39.2844291162984
39.2152928353616
39.2024184864546
39.1579630046117
39.1561969007207
39.1417376172205
39.1407488160215
39.0875015160135
39.0860035227054
39.0756149815578
39.0750780245846
39.0686763123023
39.0670178138854
39.0647756330075
39.0647728709074
39.0642384594657
39.0638346578983
39.0637855700443
39.0637183675052
39.0631449366185
39.0629628525719
39.0627832079775
39.0627648612511
39.0627513434022
39.0627317538057
39.0626422151521
39.062636670223
39.0626148416356
39.0625945170938
39.0625086419543
39.0625071181783
39.0625005430535
39.0625003319328
39.0625000032774
39.0625000001635
39.0625000000207
39.0625000000038
39.062500000002
39.0625000000004
39.0625000000004
39.0625000000003
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999996
39.0624999999996
39.0624999999993
39.0624999999992
39.0624999999989
39.0624999999988
39.0624999999981
39.062499999998
39.0624999999875
39.0624999999778
39.0624999999775
39.062499999972
39.0624999999508
39.0624999999394
39.0624999995126
39.0624999995125
39.0624999938486
27.7661859113874
26.4542308050386
21.5734932078924
16.4577749258401
16.0000735397439
15.0412824357385
14.0186961098296
13.2664873921882
13.2203785799651
13.1053113549462
12.6037963743903
12.2830488322609
12.1411450704895
12.0520170217709
11.9304417095031
11.8451576897599
11.6633038784227
11.4526125411521
11.3957758157613
11.2940704249837
11.2585070313209
11.1823355798677
11.0639822541666
11.0468707113724
10.956747389977
10.7561012910861
10.7077089331834
10.6464737762597
10.5839961286789
10.5627110484186
10.5197045103985
10.4845200822157
10.4489303254757
10.3463498457059
10.3336510768852
10.287804842911
10.2745511108663
10.2466062796916
10.2270799218764
10.2088196018049
10.1903255716418
10.1683325103739
10.1565160320143
10.1322087432137
10.1254870669032
10.1041031761857
10.0988751160985
10.0903655375365
10.0816355645676
10.0777033203027
10.0721339046556
10.0339847855914
10.0158200375651
10.0138730187677
10.0045001164531
9.97838872301626
9.97554472185823
9.97534007908084
9.96863718815966
9.96542533040081
9.95256290270116
9.94871853741185
9.94787015241107
9.93912011472708
9.93795066293218
9.93198475539196
9.92961176965347
9.89807342812304
9.89148134741945
9.87993992624317
9.87389872221734
9.86463716338994
9.85202673075157
9.84196643494139
9.83811258001911
9.83136782118544
9.8284553447228
9.82042820388545
9.79996441175192
9.78706132043096
9.77428402300403
9.77392171502302
9.77082757883638
9.77080741726356
9.76895559642859
9.76886163878083
9.7680888607196
9.7680018242238
9.76637304138237
9.76596611724161
9.76594992633913
9.76563000020471
9.76563000016455
9.76563000015283
9.76563000014723
9.76563000009657
9.76563000009458
9.76563000007694
9.76563000007535
9.76563000006405
9.76563000005259
9.76563000004984
9.76563000003588
9.76563000002909
9.76563000002636
9.76563000002556
9.76563000002391
9.76563000002369
9.76563000001487
9.76563000001416
9.76563000001235
9.76563000000962
9.76563000000899
9.76563000000699
9.76563000000664
9.76563000000651
9.76563000000647
9.76563000000628
9.76563000000476
9.76563000000417
9.76563000000352
9.76563000000252
9.76563000000202
9.76563000000122
9.76563000000104
9.76563000000085
9.76563000000078
9.76563000000061
9.76563000000056
9.7656300000005
9.76563000000036
9.76563000000033
9.76563000000027
9.76563000000023
9.7656300000002
9.76563000000019
9.76563000000017
9.76563000000015
9.76563000000015
9.76563000000015
9.76563000000014
9.76563000000014
9.76563000000012
9.76563000000012
9.76563000000011
9.76563000000011
9.76563000000011
9.76563000000011
9.7656300000001
9.7656300000001
9.7656300000001
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000008
9.76563000000008
9.76563000000008
9.76563000000008
9.76563000000008
9.76563000000008
9.76563000000008
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999992
9.76562999999992
9.76562999999991
9.76562999999991
9.76562999999991
9.76562999999991
9.76562999999991
9.76562999999991
9.76562999999991
9.76562999999991
9.7656299999999
9.7656299999999
9.76562999999989
9.76562999999989
9.76562999999988
9.76562999999986
9.76562999999985
9.76562999999977
9.76562999999971
9.76562999999927
9.76562999999914
9.7656299999991
9.76562999999867
9.76562999999795
9.76562999999761
9.76562999999738
9.76562999999723
9.76562999999428
9.7656299999934
9.7656299999905
9.76562999998704
9.76562999998493
9.76562999998353
9.76562999998243
9.7656299999813
9.76562999998057
9.76562999997606
9.7656299999736
9.76562999997092
9.76562999996314
9.7656299999219
9.76562999987711
9.7656299998737
9.76562999981174
9.76562999975398
9.76562999975173
9.76562999960344
9.76562999951627
9.76562999945843
9.76562999936451
9.7656299986594
9.76562999802401
9.7656299979785
9.76562999736274
9.76562999182333
9.76562998770452
9.76562998187824
9.76562997946739
9.76562996119408
9.76562995929367
9.76562993415504
9.76562988852665
9.76562978739004
9.76562977130995
9.76562956477364
9.76562941329519
9.7656293776722
9.76562933054939
9.76562932316351
9.76562931744876
9.76562928235555
9.76562924413257
9.76562921677317
9.76562913515759
9.76562910126293
9.76562907437089
9.76562895705591
9.76562885328773
9.76562870607417
9.76562866340065
9.76562863927828
9.76562860245249
9.76562859946947
9.76562853966613
9.76562850698961
9.76562848992948
9.76562844044283
9.7656284145978
9.7656284010825
9.76562833347618
9.76562827237753
9.76562823344717
9.76562817043558
9.76562807279359
9.7656280105531
9.76562799232735
9.76562795907346
9.76562792973355
9.7656277703095
9.76562767110529
9.76562752809714
9.76562744566843
9.7656272760614
9.76562715539486
9.7656268912189
9.76562663879737
9.7656265397562
9.76562653782263
9.76562648254017
9.76562640093737
9.76562636256195
9.76562628829021
9.7656262808619
9.76562585713877
9.76562582142507
9.76562564940132
9.76562563653114
9.76562560858781
9.76562532251241
9.76562461556966
9.76562446364235
9.76562355825465
9.76562346630569
9.7656232381555
9.76562296951142
9.76562287433577
9.76562283525393
9.76562260179839
9.76562201532306
9.7656219306189
9.76562177001233
9.76562151926822
9.76562127089105
9.76562122763925
9.76562105022463
9.76562088655169
9.76562030930745
9.76562006286777
9.76562005470194
9.76562005370467
9.76562000032147
9.76562000031888
9.76562000031534
9.76562000030233
9.76562000029328
9.76562000028307
9.76562000027002
9.765620000267
9.76562000024896
9.76562000024639
9.76562000024512
9.76562000023972
9.76562000023927
9.76562000023765
9.76562000022924
9.76562000021401
9.76562000019977
9.7656200001962
9.76562000019012
9.7656200001609
9.76562000014219
9.7656200001377
9.76562000013526
9.76562000012925
9.76562000012603
9.7656200001246
9.76562000011375
9.76562000011067
9.76562000010586
9.76562000009923
9.7656200000979
9.765620000092
9.76562000007666
9.76562000007606
9.76562000007117
9.76562000005844
9.76562000004757
9.7656200000456
9.76562000003721
9.7656200000323
9.76562000003191
9.76562000003106
9.76562000002861
9.76562000002727
9.76562000002504
9.76562000002391
9.76562000002258
9.76562000002118
9.76562000002023
9.76562000001744
9.76562000001734
9.76562000001663
9.76562000001581
9.76562000001569
9.76562000001476
9.76562000001358
9.76562000001317
9.76562000001286
9.76562000001217
9.76562000001207
9.76562000001004
9.76562000000937
9.76562000000905
9.76562000000891
9.76562000000836
9.7656200000054
9.76562000000289
9.76562000000279
9.76562000000277
9.76562000000262
9.76562000000212
9.76562000000183
9.76562000000164
9.76562000000137
9.76562000000122
9.76562000000116
9.76562000000106
9.76562000000089
9.76562000000076
9.76562000000055
9.76562000000054
9.76562000000049
9.76562000000038
9.76562000000028
9.76562000000025
9.7656200000002
9.76562000000018
9.76562000000015
9.76562000000014
9.76562000000013
9.76562000000012
9.76562000000012
9.76562000000012
9.76562000000011
9.76562000000011
9.76562000000011
9.76562000000011
9.7656200000001
9.7656200000001
9.7656200000001
9.7656200000001
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999991
9.76561999999991
9.76561999999991
9.76561999999991
9.76561999999991
9.76561999999991
9.7656199999999
9.7656199999999
9.7656199999999
9.7656199999999
9.7656199999999
9.7656199999999
9.76561999999989
9.76561999999989
9.76561999999989
9.76561999999989
9.76561999999988
9.76561999999988
9.76561999999988
9.76561999999988
9.76561999999987
9.76561999999987
9.76561999999987
9.76561999999987
9.76561999999987
9.76561999999986
9.76561999999985
9.76561999999985
9.76561999999984
9.76561999999984
9.76561999999984
9.76561999999984
9.76561999999982
9.76561999999977
9.76561999999973
9.76561999999968
9.76561999999966
9.7656199999995
9.76561999999919
9.76561999999892
9.76561999999868
9.76561999999862
9.76561999999859
9.76561999999849
9.76561999999837
9.76561999999824
9.76561999999782
9.76561999999772
9.76561999999765
9.76561999999761
9.76561999999748
9.76561999999692
9.76561999999608
9.76561999999585
9.76561999999578
9.76561999999562
9.76561999999236
9.76561999999227
9.76561999999132
9.76561999999081
9.76561999998912
9.76561999998056
9.76561999997398
9.76561999997359
9.7656199999722
9.76561999996071
9.76561999994994
9.76561999994993
9.76561999994976
9.76561999994467
9.7656199999002
9.76561999988558
9.76561999985238
9.76561999983714
9.76561999976808
9.76561999975571
9.76561999969165
9.76561999967614
9.76561999967422
9.76561999966348
9.76561999963153
9.76561999963066
9.76561999960587
9.76561999957574
9.76561999950083
9.76561999948191
9.7656199993896
9.76561999933855
9.76561999926978
9.76561999908821
9.76561999907356
9.76561999907097
9.76561999894997
9.76561999872269
9.76561999862798
9.76561999858828
9.76561999851618
9.76561999849692
9.76561999838518
9.76561999838
9.76561999831229
9.76561999669011
9.76561999587628
9.7656199948045
2.74859346592202
2.73141974489053
2.6183706107275
2.61440724818245
2.56744682663178
2.53733521558756
2.53079998761202
2.52256264084845
2.50322556881415
2.50309119587214
2.49290302166926
2.48545439340094
2.47094891525138
2.46381617467413
2.46117145080694
2.45870613738068
2.45748034460055
2.454761342846
2.45407949940897
2.45400869951513
2.45308751429231
2.45261563250974
2.45169706871279
2.45165787783977
2.45149985922263
2.44641223969103
2.44487771338232
2.44391914651065
2.44325507287007
2.44278468775921
2.44264882502712
2.44257188944343
2.44170757552139
2.44168919538346
2.4416160728649
2.44157555960283
2.44151961014721
2.44150057926358
2.44141909052415
2.44141374114456
2.44141135164276
2.44141074819862
2.44141036491112
2.44141008408051
2.44141001877741
2.4414100021332
2.44141000076229
2.44141000030844
2.44141000000733
2.44141000000488
2.44141000000393
2.44141000000373
2.44141000000344
2.44141000000307
2.44141000000297
2.44141000000263
2.44141000000188
2.44141000000177
2.4414100000014
2.44141000000113
2.4414100000008
2.44141000000054
2.44141000000047
2.44141000000032
2.44141000000027
2.44141000000016
2.44141000000007
2.44141000000001
2.44141
2.44140999999999
2.44140999999999
2.44140999999998
2.44140999999997
2.44140999999996
2.44140999999996
2.44140999999993
2.44140999999988
2.44140999999973
2.44140999999964
2.44140999999952
2.44140999999942
2.44140999999925
2.44140999999919
2.44140999999916
2.44140999999899
2.44140999999886
2.44140999999846
2.44140999999548
2.44140999999498
2.44140999999466
2.44140999999376
2.44140999998906
2.44140999998689
2.44140999997997
2.44140999997653
2.44140999997275
2.44140999997247
2.44140999996564
2.44140999996274
2.44140999996026
2.44140999991705
2.4414099999123
2.44140999988513
2.44140999988425


==> figures/eigenvalues/information-content/matrix-6-eigenvalues.txt <==
40.1515498629056
39.8031350103277
39.5040696012668
39.485327867037
39.0813227866493
39.0809854566684
39.0719600865897
39.0718026469693
39.0706636485246
39.0704069445214
39.065209936029
39.0650121244101
39.0645484200173
39.0638773186959
39.0635457415002
39.0635410716112
39.0631310238502
39.0631274776281
39.063022886815
39.0630203373186
39.0627179005051
39.0627118183624
39.0626761800736
39.0626706185855
39.0625900716127
39.062577160978
39.0625264149385
39.0625247351601
39.0625138843121
39.0625138795235
39.062506231422
39.0625044512675
39.0625006551757
39.0625005486138
39.0625000645858
39.0625000556526
39.0625000106778
39.0625000100914
39.0625000001518
39.0625000001459
39.0625000000004
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999996
39.0624999999983
39.062499999998
39.0624999999909
39.0624999999864
34.9650647212465
31.490373130059
27.455029821094
24.2072410265031
16.990677524954
15.1183522299933
14.3553220938832
12.8235560880148
12.6887487359547
12.6116009513799
12.5460149892862
11.9358623207797
11.8790178516221
11.3583935190683
11.3028569062534
11.1086953214333
10.940628098483
10.886854467664
10.8670925617188
10.7403467350951
10.5767025514505
10.563133659736
10.517950450738
10.3796743058372
10.3656926793734
10.2782743992658
10.2412183848339
10.1967192834024
10.1708090099843
10.1385073557562
10.1327046305245
10.1152405414555
10.08692060121
10.066441883379
10.0229567035718
10.0144186007483
9.99884694143631
9.98848522330333
9.97682880070277
9.96107892104554
9.95887331751111
9.94118107797218
9.93501772313203
9.91408471087049
9.90284847391252
9.88705324043485
9.88203363344936
9.87687840471813
9.86662053970075
9.86388459914234
9.85066953518895
9.84498164238126
9.82857386300138
9.82681812388144
9.80962015404197
9.80469678277141
9.80209628890423
9.80118440307842
9.80062549062768
9.80004565176669
9.79867596152612
9.78896872726278
9.78416968733872
9.78162384468674
9.77829054961125
9.7733103072048
9.77233781380969
9.77165426146546
9.77113487552646
9.77020213649917
9.76895799227734
9.76803388219548
9.76782735605639
9.76775705128677
9.76759049318629
9.76738178678398
9.76711083205153
9.76653601331311
9.76640681885656
9.76634589532454
9.76616855819909
9.76605166685927
9.7659307195767
9.76587549622717
9.76586428075391
9.76584666218985
9.76581768688553
9.76580130472258
9.76576257910369
9.76575794739599
9.76572816998566
9.76570305222453
9.76566956590515
9.76565971515765
9.76564417789515
9.76563503365683
9.76563443918393
9.76563027725117
9.76563000379423
9.76563000003208
9.76563000002921
9.76563000002342
9.76563000001744
9.76563000001025
9.76563000000712
9.76563000000657
9.76563000000596
9.76563000000558
9.76563000000287
9.76563000000246
9.76563000000198
9.76563000000191
9.76563000000133
9.76563000000091
9.76563000000056
9.76563000000038
9.76563000000023
9.76563000000021
9.7656300000002
9.76563000000018
9.76563000000016
9.76563000000016
9.76563000000013
9.76563000000012
9.76563000000012
9.76563000000011
9.7656300000001
9.7656300000001
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000008
9.76563000000008
9.76563000000008
9.76563000000008
9.76563000000008
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999995
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999993
9.76562999999992
9.76562999999991
9.76562999999991
9.76562999999991
9.76562999999991
9.76562999999991
9.76562999999991
9.7656299999999
9.7656299999999
9.7656299999999
9.7656299999999
9.76562999999989
9.76562999999989
9.76562999999989
9.76562999999988
9.76562999999988
9.76562999999987
9.76562999999987
9.76562999999987
9.76562999999985
9.76562999999984
9.76562999999978
9.76562999999976
9.76562999999975
9.76562999999969
9.76562999999967
9.76562999999965
9.76562999999962
9.76562999999927
9.76562999999916
9.76562999999915
9.76562999999876
9.76562999999868
9.76562999999844
9.76562999999836
9.76562999999829
9.76562999999733
9.76562999999665
9.76562999999622
9.7656299999954
9.7656299999946
9.76562999999407
9.76562999999405
9.76562999999387
9.76562999999113
9.76562999999058
9.76562999998932
9.7656299999879
9.765629999987
9.76562999998568
9.76562999998555
9.76562999998086
9.76562999997978
9.76562999996177
9.76562999994997
9.76562999992444
9.76562999991978
9.76562999991454
9.76562999990054
9.76562999989544
9.76562999986395
9.76562999986325
9.7656299998299
9.76562999979626
9.76562999979459
9.76562999976683
9.76562999976491
9.76562999975362
9.76562999968956
9.76562999966319
9.7656299994874
9.76562999945683
9.76562999944191
9.76562999930501
9.76562999848319
9.76562999739842
9.76562998870266
9.76562998689614
9.76562997171495
9.7656299701383
9.76562991639685
9.76562987674365
9.76562976053716
9.76562972425128
9.76562966480311
9.76562961561205
9.76562956917232
9.76562955234718
9.76562948568707
9.76562943772074
9.76562939970173
9.76562934626237
9.76562916052893
9.76562905427376
9.76562904727199
9.76562902826208
9.76562899783017
9.76562894468523
9.76562872611562
9.76562867813645
9.76562865649537
9.76562858391113
9.76562851356279
9.76562846076261
9.76562836156143
9.76562827889048
9.76562826429259
9.76562821670401
9.76562812065832
9.7656280341636
9.76562797069281
9.76562790345979
9.76562782968504
9.76562775389856
9.7656276524351
9.76562758181043
9.76562756308183
9.7656275457986
9.7656275048569
9.76562723366025
9.76562710382231
9.7656270973329
9.76562686440883
9.76562662431004
9.76562654941032
9.76562643637552
9.76562636262767
9.76562617101318
9.76562597121558
9.76562574291908
9.76562562622511
9.76562555737507
9.76562476998227
9.76562446683284
9.76562397572717
9.7656233250764
9.76562293808254
9.76562244170199
9.76562242591441
9.76562201745884
9.76562175769747
9.76562074783445
9.76562073851732
9.76562064151486
9.76562039249628
9.76562006588142
9.76562004749787
9.76562003105479
9.76562002932249
9.7656200226867
9.76562001260913
9.76562000709589
9.76562000666087
9.76562000033638
9.76562000031407
9.76562000030763
9.76562000025095
9.76562000023777
9.76562000014518
9.76562000014148
9.7656200001344
9.76562000011978
9.76562000011947
9.7656200000889
9.76562000008374
9.76562000004759
9.76562000004566
9.76562000004436
9.76562000004307
9.76562000003935
9.76562000003843
9.76562000002315
9.76562000002221
9.76562000002116
9.76562000002063
9.76562000001682
9.76562000001439
9.76562000001388
9.76562000001276
9.76562000001027
9.76562000000914
9.76562000000645
9.76562000000559
9.76562000000418
9.76562000000341
9.76562000000307
9.76562000000225
9.76562000000216
9.7656200000018
9.76562000000129
9.76562000000126
9.76562000000118
9.76562000000085
9.76562000000084
9.76562000000081
9.76562000000053
9.76562000000051
9.76562000000046
9.76562000000044
9.7656200000004
9.76562000000037
9.76562000000033
9.76562000000029
9.76562000000023
9.76562000000022
9.7656200000002
9.76562000000016
9.76562000000015
9.76562000000015
9.76562000000014
9.76562000000012
9.76562000000012
9.76562000000011
9.76562000000011
9.76562000000011
9.7656200000001
9.7656200000001
9.7656200000001
9.7656200000001
9.7656200000001
9.7656200000001
9.7656200000001
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999991
9.76561999999991
9.76561999999991
9.76561999999991
9.7656199999999
9.7656199999999
9.76561999999989
9.76561999999988
9.76561999999988
9.76561999999986
9.76561999999985
9.76561999999985
9.7656199999998
9.76561999999977
9.76561999999977
9.76561999999974
9.76561999999963
9.76561999999955
9.76561999999952
9.76561999999936
9.76561999999934
9.76561999999925
9.76561999999898
9.76561999999868
9.76561999999854
9.76561999999828
9.76561999999802
9.76561999999796
9.76561999999785
9.76561999999757
9.76561999999698
9.76561999999689
9.76561999999679
9.76561999999666
9.76561999999643
9.7656199999962
9.76561999999596
9.7656199999958
9.76561999999538
9.76561999999444
9.76561999999444
9.76561999999341
9.76561999999307
9.76561999999299
9.76561999999251
9.76561999999234
9.76561999999084
9.76561999999001
9.76561999998949
9.76561999998868
9.76561999998483
9.76561999998471
9.76561999998466
9.76561999997214
9.76561999997
9.76561999996907
9.76561999994667
9.76561999992478
9.76561999990033
9.76561999989528
9.76561999988573
9.76561999988066
9.7656199998699
9.76561999986852
9.76561999986841
9.76561999984762
9.76561999984181
9.76561999980546
9.76561999977845
9.76561999977579
9.76561999973996
9.76561999972885
9.76561999966563
9.76561999963357
9.76561999957189
9.76561999956633
9.76561999954332
9.76561999952937
9.7656199995147
9.76561999939485
9.76561999934444
9.76561999932342
9.7656199993016
9.76561999922603
9.76561999918907
9.76561999916215
9.7656199990334
9.76561999881453
9.76561999860848
9.76561999857884
9.76561999857529
9.76561999855419
9.76561999853016
9.7656199984991
9.76561999833751
9.76561999810168
9.76561999754013
6.18325117864324
5.06282171938871
3.98540237472548
3.24757011956412
3.05366765567519
3.03386124932736
2.91246532329702
2.85145253266299
2.81701635027966
2.79659975153322
2.7853338763345
2.71341574317176
2.70956605606775
2.69976181536768
2.64864892352015
2.6355297987571
2.63225088154348
2.61912307684905
2.61466124263898
2.5773578540165
2.57312864905619
2.55979373153082
2.55497394912112
2.55402949535136
2.5473019849654
2.54659181514717
2.54314122349921
2.53827438414094
2.5363458574067
2.52678023954061
2.52672599368339
2.52297378827643
2.52043335618881
2.52021827146998
2.51998500550755
2.51418181866074
2.51188193439316
2.51106021180916
2.50635459582568
2.50533688676964
2.50396343838801
2.50154575728916
2.49936791842818
2.49705648264737
2.49374701949589
2.4901118700681
2.48895123710754
2.48861177752216
2.48708775145821
2.48704315584009
2.48644378374463
2.48568939049118
2.48447390355924
2.47857812766706
2.47560119658806
2.47348448425263
2.47308136152066
2.46854796212268
2.46756883629206
2.46727429509016
2.46671606518558
2.46670715009377
2.46641244668057
2.46581546673688
2.46454316700574
2.46352225231457
2.46268376263518
2.46165748408595
2.46152299486992
2.4604822771423
2.4599172587729
2.4593171502625
2.45791587664379
2.45767840973215
2.45707923269539
2.45685752755446
2.45331823290995
2.45300244997873
2.45218717419569
2.45211463556623
2.45167557507355
2.4516545776817
2.45071486598236
2.45061902688381
2.44999300676972
2.44995734161814
2.44830579485693
2.44740419612538
2.44660913285189
2.4451039768018
2.4450901186372
2.44475594556674
2.44420861877245
2.44288503837011
2.44184200955718
2.44149627335316
2.44143163853459
2.44141769195186
2.44141079630828
2.44141009723821
2.44141000003303
2.44141000003255
2.44141000003241
2.44141000003121
2.44141000002823
2.44141000002799
2.44141000002783
2.44141000002565
2.44141000002473
2.44141000002374
2.44141000002317
2.441410000023
2.44141000002174
2.44141000002008
2.44141000002002
2.44141000001804
2.44141000001773
2.44141000001703
2.44141000001687
2.4414100000162
2.44141000001482
2.44141000001473
2.44141000001431
2.4414100000135
2.44141000001331
2.44141000001325
2.44141000001316
2.44141000001314
2.44141000001284
2.44141000001283
2.44141000001218
2.44141000001175
2.44141000001101
2.44141000001092
2.44141000001054
2.44141000001009
2.44141000000841
2.44141000000731
2.44141000000731
2.44141000000654
2.44141000000648
2.4414100000063
2.44141000000628
2.44141000000628
2.44141000000561
2.44141000000555
2.4414100000045
2.44141000000416
2.44141000000391
2.44141000000379
2.44141000000375
2.44141000000373
2.44141000000351
2.44141000000351
2.44141000000308
2.44141000000306
2.44141000000302
2.44141000000289
2.44141000000284
2.44141000000282
2.44141000000279
2.4414100000026
2.44141000000258
2.44141000000255
2.44141000000244
2.44141000000229
2.44141000000218
2.44141000000216
2.44141000000214
2.44141000000211
2.44141000000209
2.44141000000198
2.44141000000194
2.44141000000192
2.44141000000189
2.44141000000189
2.44141000000184
2.44141000000183
2.44141000000179
2.44141000000173
2.44141000000171
2.44141000000168
2.44141000000167
2.44141000000162
2.44141000000161
2.44141000000158
2.44141000000157
2.44141000000156
2.44141000000145
2.44141000000141
2.44141000000131
2.44141000000124
2.44141000000121
2.44141000000106
2.44141000000106
2.44141000000105
2.44141000000104
2.44141000000103
2.441410000001
2.44141000000098
2.44141000000097
2.44141000000095
2.44141000000086
2.44141000000067
2.44141000000062
2.44141000000061
2.44141000000056
2.44141000000048
2.44141000000045
2.44141000000043
2.44141000000043
2.4414100000004
2.44141000000039
2.44141000000039
2.44141000000034
2.44141000000024
2.4414100000002
2.4414100000002
2.44141000000019
2.44141000000018
2.44141000000016
2.44141000000014
2.44141000000014
2.44141000000013
2.44141000000013
2.4414100000001
2.44141000000008
2.44141000000008
2.44141000000007
2.44141000000006
2.44141000000006
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999994
2.44140999999993
2.44140999999993
2.44140999999991
2.44140999999991
2.4414099999999
2.4414099999999
2.44140999999986
2.44140999999985
2.44140999999985
2.44140999999985
2.44140999999967
2.44140999999963
2.44140999999958
2.44140999999951
2.4414099999995
2.44140999999949
2.44140999999949
2.44140999999948
2.44140999999946
2.44140999999942
2.44140999999942
2.4414099999993
2.44140999999927
2.44140999999885
2.44140999999883
2.44140999999882
2.44140999999863
2.44140999999795
2.44140999999785
2.44140999999785
2.44140999999764
2.44140999999763
2.44140999999751
2.44140999999741
2.44140999999737
2.44140999999701
2.4414099999966
2.44140999999628
2.44140999999613
2.44140999999598
2.44140999999591
2.44140999999571
2.44140999999558
2.44140999999518
2.44140999999486
2.44140999999478
2.44140999999463
2.44140999999441
2.44140999999279
2.44140999999258
2.44140999999211
2.44140999999191
2.4414099999917
2.44140999999081
2.44140999999023
2.44140999998921
2.4414099999892
2.44140999998837
2.44140999998789
2.44140999998786
2.44140999998713
2.44140999998711
2.44140999998347
2.44140999998313
2.44140999998026
2.44140999998019
2.44140999997811
2.44140999997765
2.44140999997743
2.44140999997699
2.44140999997652
2.44140999997397
2.44140999996992
2.44140999996891
2.44140999996854
2.44140999996767
2.44140999996649
2.44140999996348
2.44140999996167
2.4414099999556
2.44140999995549
2.44140999995545
2.44140999995526
2.44140999995292
2.4414099999509
2.44140999995086
2.44140999994717
2.44140999994619
2.44140999994525
2.44140999994482
2.44140999994204
2.44140999994008
2.44140999993263
2.44140999993165
2.44140999992893
2.4414099999286
2.44140999992829
2.44140999992655
2.44140999992356
2.44140999992075
2.44140999991936
2.44140999991928
2.44140999991917
2.44140999991891
2.44140999991436
2.44140999991397
2.44140999991355
2.44140999990765
2.44140999990681
2.44140999990611
2.44140999990508
2.44140999989804
2.4414099998885
2.44140999988712
2.44140999988706
2.44140999988681
2.44140999988523
2.44140999988509
2.44140999987949
2.44140999987085
2.44140999985208
2.44140999984732
2.44140999984577
2.44140999981064
2.44140999979202
2.44140999977693
2.44140999976608
2.44140999976601


==> figures/eigenvalues/smoothness-indicator/matrix-0-eigenvalues.txt <==
1085.22905955762
735.059303520779
504.955093836893
478.47117325976
360.248908771615
252.714235531344
246.188881536568
233.13183746065
222.725326678013
207.947809162297
205.672513360482
204.29340914025
194.207532748407
191.349317646005
186.590187919466
184.157825653457
183.437863173302
182.920764690637
182.725804366858
177.920777327905
177.255389046016
177.025496071943
176.910615951009
174.05284705077
168.672956064608
167.626369167071
166.716673480582
166.257130427309
164.98874109579
164.836801021859
162.418592683173
162.402910107281
159.983664658327
159.897179674021
159.635045040749
159.60805733739
159.073759571579
159.073140674302
159.038852923504
159.037238740285
158.156237230936
158.14040889217
156.93379483455
156.932431480568
156.250000460641
156.250000422628
156.250000178339
156.250000152521
156.250000038878
156.250000026373
156.250000022568
156.250000019854
156.250000015082
156.25000001307
156.250000012117
156.250000011235
156.250000010193
156.250000009603
156.250000007165
156.250000005572
156.250000005074
156.250000004287
156.250000002667
156.250000002079
156.250000002
156.25000000177
156.250000001722
156.250000001453
156.250000001396
156.250000001278
156.250000001216
156.250000001076
156.25000000106
156.250000000986
156.250000000772
156.250000000488
156.250000000436
156.250000000305
156.250000000255
156.250000000246
156.25000000014
156.250000000131
156.250000000094
156.250000000066
156.250000000058
156.250000000056
156.250000000054
156.250000000049
156.250000000045
156.250000000037
156.250000000035
156.250000000026
156.250000000014
156.250000000008
156.250000000005
156.250000000004
156.250000000003
156.250000000003
156.250000000002
156.250000000002
156.250000000002
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999998
156.249999999997
156.249999999997
156.249999999989
156.249999999932
156.249999999922
156.249999999893
156.249999999881
156.24999999961
156.249999999593
156.249999999416
156.249999999295
156.249999999271
156.249999999233
156.249999999209
156.249999996524
156.249999996422
156.249999992839
156.24999999236
156.249999991717
156.249999990824
156.249999986686
156.249999986115
156.249999983014
156.249999972634
156.249999969865
156.249999967747
156.249999966108
156.249999965357
156.249999948687
156.249999943688
156.249999943436
156.24999993202
156.249999930817
156.249999915802
156.249999896163
156.249999889094
156.249999865463
156.249999858557
156.249999853804
156.24999983788
156.249999815069
156.249999808343
156.249999462895
156.249999451748


==> figures/eigenvalues/smoothness-indicator/matrix-1-eigenvalues.txt <==
625.000000192665
541.12843185513
493.235497082575
477.990828665625
263.428571450317
241.791181016267
221.958885606994
201.843360137294
200.87090539681
190.063592018064
188.439001568106
182.651525507342
180.905367661171
180.472735263687
175.163993223158
167.531358827242
166.6660159079
164.991432092765
164.846064127239
160.077208875128
159.966795007315
159.900379245521
159.814824827587
159.414512061092
159.237896704492
158.805012607332
158.160501426594
158.138577329564
157.988892602378
157.26074959571
156.933742865523
156.932442405281
156.737045455013
156.518364921301
156.290557809345
156.274754780339
156.273284170613
156.264185300194
156.252563514203
156.251945050403
156.250736929217
156.250180801269
156.250100267897
156.250030119766
156.250015639579
156.25000216811
156.25000111059
156.250000406232
156.250000092127
156.250000035254
156.250000032598
156.250000029163
156.250000021777
156.250000017225
156.250000010516
156.25000000753
156.250000005583
156.250000005354
156.250000004664
156.250000004404
156.250000001793
156.250000001622
156.250000001397
156.250000001032
156.250000000932
156.250000000375
156.250000000294
156.250000000243
156.250000000216
156.250000000132
156.250000000082
156.250000000063
156.250000000052
156.250000000027
156.250000000012
156.250000000007
156.250000000004
156.250000000003
156.250000000003
156.250000000002
156.250000000002
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999997
156.249999999996
156.249999999989
156.249999999949
156.249999999761
156.249999999452
156.249999999402
156.249999999352
156.249999999272
156.249999997932
156.249999996687
156.249999993422
156.249999992901
156.249999992263
156.249999987455
156.249999978255
156.249999975708
156.249999971493
156.249999966057
156.249999964472
156.249999947935
156.249999944334
156.249999884346
156.249999876708
156.249999874684
156.249999859329
156.249999485406
156.249999470741
119.870453752069
110.265589719925
78.8392589985082
56.6126081783822
54.870409941058
51.7798922330261
50.2983585489566
49.2950827281241
46.8674808899847
46.1415061887349
44.736754249801
44.646359423054
42.9514945482083
42.9275063502982
42.2567037959974
41.9971038879097
41.8377017617087
41.3693829839718
41.2925357344246
41.2044579652809
40.7854164787293
40.7026177006775
40.6439824825425
40.3081696826273
40.2347897941799
40.2073304973523
40.1912596237746
40.1544721794237
40.0546819484895
40.0168850470676
39.9269811047433
39.9032242608693
39.793092623683
39.6803944738837
39.4534676977182
39.3587999068335
39.2132071777559
39.2105657529143
39.1127731050865
39.1006801669011
39.0904402221985
39.0833773526877
39.064680137363
39.0637049970543
39.063199081907
39.0631168955633
39.062673259708
39.0625666565665
39.0625204907417
39.0625085221821
39.0625074830745
39.0625022835739
39.062501177299
39.0625002445155
39.0625001457817
39.0625000426934
39.0625000098744
39.0625000070851
39.0625000057023
39.062500005044
39.0625000034942
39.0625000032943
39.0625000030543
39.0625000019007
39.0625000017239
39.0625000016292
39.0625000015587
39.0625000014454
39.0625000012068
39.0625000011351
39.0625000007996
39.0625000007596
39.0625000005169
39.0625000003949
39.0625000003588
39.0625000003272
39.0625000003002
39.0625000002654
39.0625000002514
39.0625000002163
39.0625000002101
39.062500000187
39.0625000001567
39.0625000001293
39.0625000001025
39.0625000000964
39.0625000000279
39.0625000000237
39.0625000000197
39.0625000000175
39.062500000015
39.0625000000128
39.0625000000115
39.0625000000078
39.0625000000074
39.0625000000048
39.0625000000042
39.0625000000035
39.0625000000032
39.0625000000027
39.0625000000005
39.0625000000003
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999995
39.0624999999994
39.062499999999
39.0624999999986
39.0624999999969
39.0624999999939
39.0624999999907
39.0624999999669
39.0624999999597
39.0624999999392
39.0624999998528
39.0624999998495
39.0624999996604
39.0624999996302
39.0624999994784
39.0624999991391
39.0624999990948
39.0624999989009
39.0624999985303
39.0624999984972
39.0624999984647
39.0624999979043
39.062499996713
39.0624999948061
39.0624999922125
39.0624999915193
39.0624999891003
39.0624999869611
39.0624999843685
39.0624999789433
39.0624999761412
39.062499970612
39.0624999473183
39.0624999431909
39.0624999406076
39.062499934763
39.0624999340785
39.0624999178698
39.0624999022326
39.0624998993567


==> figures/eigenvalues/smoothness-indicator/matrix-2-eigenvalues.txt <==
625.000000052405
625.00000005024
625.000000005985
625.000000003227
477.913413021168
463.834854903635
299.008029463045
241.572963548784
228.87785605764
198.953020498548
192.232060854366
188.994341697955
184.318768054751
182.222768475764
179.972382861269
177.829637729496
175.422903386696
167.484969962663
166.706974808426
164.949447286674
164.850938160652
160.923935793802
159.979045509364
159.923891949284
159.549234504277
159.437922834681
158.982554102438
158.848910483128
158.143826312005
158.138989280691
157.08279569217
156.933711265323
156.931764509339
156.489779424052
156.285032378722
156.262960756968
156.253492255858
156.250936289497
156.250507217879
156.250113813402
156.250019797444
156.250014798832
156.250013318282
156.250004243408
156.250001080265
156.250000284655
156.250000073943
156.250000033536
156.250000031621
156.250000030565
156.250000025819
156.250000020892
156.250000010371
156.250000009858
156.250000007761
156.250000004962
156.250000004611
156.250000004176
156.250000002769
156.250000001791
156.250000001538
156.250000001296
156.250000001017
156.250000000956
156.250000000625
156.250000000364
156.250000000295
156.250000000221
156.250000000184
156.250000000118
156.250000000075
156.250000000066
156.250000000054
156.250000000047
156.250000000028
156.250000000019
156.250000000012
156.250000000004
156.250000000003
156.250000000003
156.250000000002
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999998
156.249999999996
156.249999999993
156.249999999968
156.249999999867
156.249999999801
156.249999999675
156.249999999388
156.249999996326
156.249999992713
156.249999991799
156.249999988548
156.249999988063
156.249999982375
156.249999981673
156.249999969172
156.249999968031
156.249999949483
156.249999945146
156.249999893105
156.249999878199
156.249999877739
156.249999869116
156.249999539783
156.249999505906
133.804276295242
103.716430224059
70.8259403330852
53.4307316640624
52.8337659885846
48.6153593815815
46.1138320010358
45.560096144217
45.0612428751249
44.0524669289707
42.8822326207818
42.3276413159042
41.9450739611197
41.7358203851164
41.5844646609016
41.3892865507181
41.3023754626308
40.9841930734633
40.8312894805947
40.6978315342927
40.5566315142102
40.3060504959304
40.1887624334539
40.1535887863435
40.0493579288396
39.9346778115761
39.8898225889936
39.7809482408228
39.6866931758456
39.5126808420458
39.4885315159128
39.4792197242188
39.393753733171
39.2338472575199
39.2118149365966
39.2057917478632
39.184275124038
39.129252698315
39.1184638399201
39.111911583238
39.102566262567
39.0966155224318
39.0937620150605
39.0920971537033
39.0884857987954
39.0814109682874
39.0689487194961
39.0662774276472
39.0658081135255
39.0648914218151
39.0641460903849
39.0637478474964
39.0632665480158
39.0628264535192
39.0627783576799
39.0627544384588
39.0626129649896
39.0625439321729
39.0625367677804
39.0625273575247
39.0625084285125
39.062507401943
39.0625067498532
39.0625031428758
39.0625010452086
39.0625004615239
39.0625001298783
39.0625000017746
39.0625000012235
39.0625000010615
39.0625000008196
39.0625000005773
39.0625000004804
39.0625000003532
39.062500000213
39.0625000001202
39.0625000000827
39.0625000000382
39.062500000014
39.062500000005
39.0625000000048
39.0625000000026
39.0625000000009
39.0625000000008
39.0625000000005
39.0625000000004
39.0625000000003
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999988
39.0624999999984
39.0624999999984
39.062499999998
39.062499999997
39.0624999999943
39.0624999999928
39.0624999999922
39.0624999999895
39.0624999999851
39.0624999999738
39.0624999999725
39.0624999999687
39.0624999999581
39.0624999999223
39.0624999998391
39.0624999998007
39.0624999996143
39.0624999993513
39.0624999992689
39.0624999990776
39.0624999988854
39.0624999985773
39.0624999961237
39.062499994974
39.0624999945263
39.0624999875089
39.0624999802917
15.4487770265762
15.1038264738673
12.4066823010977
12.096209551257
11.2663561009241
11.0693542708953
10.8650262426739
10.6831752289777
10.549842484654
10.4570641390696
10.3407885970194
10.2702871201348
10.239999176939
10.1299781639073
10.1003087591496
10.062712859691
10.0364100015294
10.0303324264936
10.0087635764656
9.95964247334738
9.93823037887931
9.91226447392112
9.90536048461546
9.88492233738358
9.88374272170581
9.87072254562243
9.8665406153253
9.86126752897627
9.85639718468489
9.85301476255977
9.84428804528408
9.84305278277522
9.83082574522727
9.81491065764062
9.79394292019475
9.78910978397847
9.78561642406781
9.78286650129988
9.77838491829005
9.77156487410688
9.76920794676917
9.76854580469901
9.7681641014973
9.76615024107436
9.7658539484663
9.76573769199648
9.76566866523924
9.76564672267479
9.76563497145732
9.76563080704231
9.76563051346451
9.76563001185749
9.76563000256123
9.76563000127187
9.76563000058722
9.76563000047279
9.76563000039826
9.7656300000596
9.76563000002818
9.76563000000993
9.76563000000282
9.765630000001
9.76563000000033
9.76563000000007
9.76563000000002
9.76563000000001
9.76562999999997
9.76562999999996
9.76562999999994
9.76562999999993
9.76562999999987
9.7656299999997
9.76562999999784
9.7656299999976
9.76562999999254
9.76562999998783
9.76562999992849
9.7656299998765
9.76562999925637
9.76562999872535
9.76562999858838
9.76562999820275
9.7656299789437
9.76562995606055
9.76562995476359
9.76562985063942
9.7656297169705
9.76562948618076
9.76562883906432
9.76562877556712
9.7656286684567
9.76562854057497
9.76562819882445
9.7656278933416
9.76562775531519
9.76562751707346
9.76562720500928
9.76562680023711
9.76562673072326
9.76562664877826
9.76562650563176
9.76562625586695
9.76562564099017
9.76562559796604
9.76562519841156
9.76562491767954
9.765624646555
9.76562390105981
9.76562330748648
9.76562320054946
9.76562310619406
9.76562285455852
9.76562280188878
9.76562205450646
9.76562179977847
9.76562152211286
9.76562057559781
9.76562054975451
9.76562042943311
9.76562017254344
9.76562013166749
9.76562009204232
9.76562005089736
9.76562001672121
9.76562001127657
9.76562001043387
9.76562000275193
9.76562000199158
9.76562000187048
9.76562000171282
9.76562000126716
9.76562000069846
9.76562000043242
9.76562000030698
9.76562000016081
9.76562000015883
9.76562000011678
9.76562000011373
9.76562000008735
9.76562000005895
9.76562000005718
9.76562000004794
9.76562000003633
9.76562000002728
9.76562000002605
9.7656200000215
9.76562000001839
9.76562000001528
9.76562000001071
9.76562000000928
9.7656200000078
9.76562000000555
9.76562000000465
9.76562000000384
9.76562000000268
9.76562000000151
9.76562000000082
9.76562000000063
9.76562000000056
9.76562000000028
9.76562000000023
9.76562000000021
9.76562000000016
9.76562000000015
9.76562000000014
9.76562000000013
9.76562000000012
9.76562000000009
9.76562000000009
9.76562000000008
9.76562000000008
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000006
9.76562000000006
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999992
9.76561999999992
9.76561999999991
9.76561999999991
9.76561999999991
9.7656199999999
9.7656199999999
9.76561999999988
9.76561999999987
9.76561999999984
9.76561999999982
9.76561999999967
9.76561999999955
9.76561999999935
9.76561999999869
9.76561999999738
9.76561999998695
9.76561999998472
9.76561999998037
9.76561999996859
9.76561999996726
9.76561999996191
9.76561999995793
9.76561999995191
9.76561999994625
9.76561999989526
9.76561999988427
9.76561999986638
9.76561999984089
9.76561999968697
9.76561999965856
9.76561999954744
9.76561999953018
9.76561999951962
9.76561999937499
9.76561999914002
9.76561999889847
9.76561999866342
9.76561999681459
9.76561999510109
9.76561999488668
9.76561999422556
9.76561998983937


==> figures/eigenvalues/smoothness-indicator/matrix-3-eigenvalues.txt <==
625.000002011608
625.000001810542
625.000000158913
625.000000137248
625.000000010203
625.000000007481
429.612406437984
401.234701884967
224.746363683161
211.976619474822
191.555976584485
187.117716204061
185.984170814499
179.96630868007
179.24986502066
169.722125886736
165.549998354803
165.02159759411
164.978385701888
162.17868997636
161.078918341846
160.536706801862
159.769486620772
159.271585638453
158.734546405843
158.392070674384
158.122324653101
157.563725003953
156.961184565198
156.885215898416
156.853395593443
156.324487544213
156.27058550653
156.267840991226
156.253699945254
156.252518381132
156.250561920454
156.250095836203
156.250048950008
156.250008265594
156.250003772419
156.250000846881
156.250000638207
156.250000257381
156.250000014269
156.250000012521
156.25000001077
156.250000007969
156.250000006476
156.250000005869
156.250000005179
156.25000000345
156.250000002853
156.250000001778
156.250000001761
156.250000001449
156.250000001229
156.250000001098
156.250000000581
156.250000000293
156.250000000262
156.250000000115
156.250000000108
156.250000000066
156.25000000004
156.250000000022
156.250000000019
156.250000000014
156.250000000009
156.250000000004
156.250000000003
156.250000000003
156.250000000002
156.250000000002
156.250000000002
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999998
156.249999999997
156.249999999995
156.249999999977
156.249999999906
156.249999999705
156.249999999666
156.249999995327
156.249999994427
156.249999983305
156.249999982255
156.249999978097
156.249999968825
156.249999954668
156.249999950141
156.249999901339
156.249999886475
156.249999879489
156.249999874713
156.24999955812
156.249999541095
144.125397679917
79.9254891828428
64.5261127167859
58.0345790808897
51.5484600293107
47.513522801407
44.6592402136645
44.0230153591777
43.3762108331631
42.9162761302516
42.4471946959928
42.1125385278474
41.7157960188342
41.4651662313071
41.0681908811546
40.8582422374158
40.7414902816583
40.7303276474558
40.397724316191
40.2134768174481
40.1252889262911
40.1086228103129
40.0092039443339
39.7382109711912
39.6711604761685
39.6402491837516
39.5262930513446
39.4275666576939
39.3643092638099
39.3588621903353
39.3137648592848
39.2451583229238
39.2122853025277
39.1859524063532
39.1602096041387
39.1481179687095
39.1365553974622
39.1242933083848
39.1122795056862
39.1013445909272
39.0847626057324
39.0782399199597
39.0773239026919
39.0678115181309
39.0673504101786
39.0660415025138
39.0658247426156
39.0648771314884
39.0646877152532
39.064400451417
39.0634683552574
39.0631490850786
39.0629520418295
39.0628718088855
39.0627993387967
39.0627967397777
39.0626643943141
39.0625671255897
39.0625572611369
39.0625489014041
39.0625342678141
39.0625157587232
39.0625092508229
39.0625082987673
39.0625040011761
39.0625027535288
39.0625019441938
39.0625012956083
39.0625007158215
39.0625001771991
39.0625000634946
39.0625000259997
39.0625000144237
39.0625000116915
39.0625000092425
39.0625000078547
39.0625000057824
39.0625000018762
39.0625000017212
39.0625000008443
39.0625000006969
39.0625000004769
39.0625000001916
39.0625000001553
39.0625000001348
39.0625000001201
39.0625000000683
39.0625000000611
39.0625000000377
39.0625000000247
39.0625000000145
39.0625000000111
39.0625000000076
39.0625000000073
39.0625000000059
39.0625000000029
39.0625000000012
39.062500000001
39.0625000000005
39.0625000000005
39.0625000000004
39.0625000000004
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999995
39.0624999999995
39.0624999999984
39.0624999999962
39.0624999999951
39.0624999999837
39.0624999999775
39.0624999999597
39.0624999999413
39.0624999999035
39.0624999998575
39.0624999997504
39.0624999989586
39.0624999987288
39.0624999980625
39.0624999979999
39.0624999969069
25.2966232470172
20.2777252939818
13.6658103964199
12.9339496700201
12.3011435968639
12.2136132418389
11.4825455103739
11.1776507560592
11.109446612427
10.956114127491
10.8735738027061
10.7715906845376
10.7163826233118
10.4317863342474
10.4159656071997
10.2934834749523
10.2032355695331
10.1829642656149
10.1449954824039
10.1376165302741
10.1084402888002
10.0864792646516
10.0655206133393
10.0507003776962
10.0374237854131
9.98650436394759
9.95810592580298
9.95164707544244
9.94949115259169
9.93264542737044
9.92103989138811
9.89271924197952
9.89104578939901
9.87451694975491
9.87341112069454
9.86543824453405
9.86518042901561
9.85460456259583
9.84886066983606
9.83937035557588
9.82942803980498
9.8226750262046
9.81114253329183
9.79969491362345
9.79288926214319
9.78769331650401
9.7875709579145
9.78497313544395
9.78208151673735
9.78083364394533
9.77816555628828
9.77692832819126
9.77522433237482
9.77211050997237
9.77048575085967
9.76898278747949
9.76836056698735
9.76742902010962
9.76653028173793
9.76628458733249
9.76606903817242
9.76596467279056
9.76589228955556
9.76586214206548
9.76582698794574
9.76577706733345
9.76566412730413
9.76565542800344
9.76564052891213
9.76563333950289
9.76563318136827
9.76563056755558
9.76563019786427
9.765630137302
9.76563005092357
9.76563000534245
9.76563000043102
9.76563000002339
9.76563000001904
9.76563000000522
9.7656300000037
9.76563000000203
9.76563000000147
9.76563000000044
9.76563000000022
9.76563000000017
9.76563000000012
9.76563000000011
9.7656300000001
9.76563000000008
9.76563000000008
9.76563000000007
9.76563000000005
9.76563000000004
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000001
9.76563
9.76563
9.76562999999998
9.76562999999997
9.76562999999997
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999994
9.76562999999994
9.76562999999992
9.76562999999991
9.76562999999991
9.76562999999985
9.76562999999982
9.76562999999978
9.76562999999977
9.76562999999973
9.7656299999995
9.76562999999385
9.76562999998647
9.76562999993475
9.76562999983767
9.76562999974679
9.76562999954332
9.76562999928432
9.76562999918218
9.76562999749821
9.76562999670814
9.76562998932379
9.76562998629841
9.76562997763545
9.76562996189918
9.76562991712236
9.76562988763984
9.76562985089152
9.7656297628424
9.7656297253224
9.76562963530299
9.76562961917453
9.76562952359513
9.76562928876617
9.7656289744803
9.76562896641919
9.7656289137606
9.76562885821855
9.76562884185507
9.76562875084373
9.76562871231977
9.7656286346745
9.76562846071231
9.76562835280314
9.76562830049571
9.76562817611932
9.76562808256189
9.76562804177661
9.7656276788452
9.76562763265897
9.76562740320713
9.76562726500761
9.76562703335146
9.76562651116714
9.76562647362877
9.76562631729541
9.76562612680013
9.76562575782494
9.76562572741387
9.76562557138364
9.7656247550544
9.76562434379474
9.76562327975068
9.76562293986528
9.76562252873396
9.76562237809402
9.76562226390913
9.76562185735201
9.76562161078369
9.7656214241724
9.76562125487273
9.76562098982916
9.7656209298288
9.76562084305593
9.76562076928136
9.76562061038003
9.76562051908863
9.76562022168937
9.76562007213383
9.76562002605506
9.7656200168655
9.76562001023889
9.76562000679151
9.76562000231837
9.76562000047292
9.76562000032242
9.76562000028208
9.76562000027132
9.76562000021825
9.76562000018507
9.76562000012563
9.7656200001154
9.7656200000874
9.76562000006121
9.76562000004608
9.76562000002787
9.76562000001761
9.76562000001502
9.76562000001451
9.76562000001207
9.76562000001088
9.76562000001049
9.7656200000103
9.76562000000995
9.76562000000919
9.76562000000642
9.76562000000574
9.765620000005
9.76562000000477
9.76562000000404
9.76562000000382
9.76562000000232
9.76562000000109
9.76562000000084
9.76562000000036
9.76562000000028
9.76562000000026
9.76562000000024
9.76562000000023
9.76562000000023
9.76562000000022
9.76562000000021
9.7656200000002
9.7656200000002
9.7656200000002
9.76562000000018
9.76562000000017
9.76562000000014
9.76562000000014
9.76562000000014
9.76562000000014
9.76562000000013
9.76562000000012
9.76562000000012
9.76562000000012
9.76562000000011
9.76562000000011
9.76562000000011
9.7656200000001
9.7656200000001
9.7656200000001
9.7656200000001
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000007
9.76562000000007
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999992
9.76561999999991
9.7656199999999
9.7656199999999
9.7656199999999
9.76561999999989
9.76561999999989
9.76561999999987
9.76561999999986
9.76561999999984
9.76561999999984
9.76561999999984
9.76561999999983
9.76561999999983
9.76561999999977
9.76561999999963
9.76561999999957
9.76561999999954
9.76561999999947
9.76561999999933
9.76561999999869
9.76561999999864
9.76561999999779
9.76561999999772
9.76561999999683
9.76561999999556
9.76561999999467
9.76561999999436
9.76561999999079
9.7656199999849
9.76561999997356
9.76561999997055
9.76561999996163
9.76561999995352
9.76561999994667
9.76561999989371
9.76561999985513
9.7656199998218
9.76561999976919
9.76561999959881
9.7656199993291
9.76561999923632
9.76561999902919
9.76561999874391
9.76561999675403
9.7656199956735
2.79972028389153
2.58781398365301
2.55094729838162
2.54764778144753
2.53083723662202
2.52622090573959
2.52023553030997
2.51437067916526
2.5036664977836
2.49311514726242
2.49024868597407
2.48369851629008
2.48178537581249
2.47859065456885
2.47446080197171
2.4640047222951
2.45992623906763
2.4589931384432
2.45836271865584
2.45668302966751
2.45588849833995
2.45340687215886
2.45185230020211
2.45152844486887
2.45136770079242
2.45085565633465
2.45074842352321
2.45002993134872
2.44984150028292
2.44889874653938
2.4473461367697
2.44726008905138
2.44518182034304
2.44427024398689
2.44389397729442
2.44347150602917
2.44296172156786
2.44222916272287
2.44214271547692
2.44204294890658
2.44195287633709
2.44170708161099
2.44155436202725
2.44153115234448
2.44150446545376
2.44146618603085
2.44145865565555
2.44143570418332
2.44142583047422
2.44142050324418
2.44141573366515
2.44141250177958
2.44141207913663
2.44141138501801
2.44141083702996
2.44141051583165
2.44141040562217
2.44141001773217
2.44141000667881
2.44141000131772
2.44141000043679
2.44141000011117
2.44141000006965
2.4414100000687
2.44141000006499
2.44141000004287
2.4414100000128
2.44141000001203
2.44141000001027
2.44141000000775
2.4414100000061
2.44141000000491
2.4414100000046
2.44141000000384
2.44141000000277
2.44141000000269
2.44141000000243
2.44141000000205
2.44141000000156
2.44141000000139
2.44141000000133
2.44141000000122
2.44141000000109
2.44141000000086
2.44141000000083
2.44141000000075
2.44141000000062
2.44141000000055
2.44141000000048
2.44141000000045
2.4414100000004
2.44141000000032
2.44141000000024
2.44141000000014
2.4414100000001
2.44141000000009
2.44141000000007
2.44141000000006
2.44141000000005
2.44141000000004
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141
2.44141
2.44141
2.44141
2.44140999999999
2.44140999999998
2.44140999999998
2.44140999999997
2.44140999999997
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999994
2.44140999999994
2.44140999999991
2.44140999999991
2.44140999999991
2.44140999999987
2.44140999999977
2.44140999999968
2.44140999999966
2.44140999999964
2.44140999999953
2.44140999999919
2.44140999999825
2.44140999999794
2.44140999999789
2.44140999999756
2.44140999999731
2.44140999999681
2.4414099999965
2.4414099999933
2.44140999999231
2.44140999998932
2.44140999998772
2.44140999998661
2.44140999998459
2.44140999998248
2.44140999997939
2.4414099999792
2.44140999997787
2.44140999997174
2.44140999996838
2.44140999996331
2.44140999996051
2.44140999995448
2.44140999995283
2.44140999994449
2.44140999994235
2.44140999993433
2.44140999993155


==> figures/eigenvalues/smoothness-indicator/matrix-4-eigenvalues.txt <==
625.000280956439
625.000170834881
625.000071966364
625.000010414698
625.0000060441
625.000003710215
625.000003268909
625.000001516696
625.000000317277
625.000000121817
625.000000023943
625.000000005506
625.000000000672
410.729995705363
347.836716734762
187.575023264719
185.142474368569
182.408885922424
178.676318047147
176.876118382578
166.566888913039
165.574866223431
163.576964724816
160.592138575268
160.136155814846
159.735438758927
159.590104384354
158.432437421782
158.235311222687
157.826442024351
157.462520908322
156.913078755431
156.895355277438
156.74584804414
156.436848463665
156.363706975108
156.361279822149
156.259971924755
156.254265762596
156.253711028244
156.252713982179
156.252236248958
156.250683949835
156.25039224804
156.250362030636
156.250351524775
156.250145585732
156.25001599792
156.250004235676
156.250001659795
156.250001016072
156.250000174676
156.250000013237
156.250000006037
156.250000002947
156.250000001247
156.250000001024
156.250000000331
156.250000000089
156.250000000039
156.250000000033
156.25000000001
156.250000000004
156.250000000002
156.250000000002
156.250000000002
156.250000000002
156.250000000002
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999996
156.249999999995
156.249999999992
156.249999999989
156.249999999987
156.24999999995
156.24999999995
156.249999999911
156.249999999243
156.249999998308
156.249999990839
156.249999983027
156.249999962024
156.24999990754
114.097246314003
67.3805137075011
65.0961463604689
50.4374985762819
49.8359484349786
49.0371957369549
46.1706372485488
44.5168629102784
43.6648216253859
43.5828398381186
42.6181774121604
42.3324041937442
42.0854395148882
41.6372076369027
41.3191666687656
41.0259998428901
40.8255877853252
40.5982276812828
40.5333673519704
40.1164791246057
40.1028134795919
39.9255796032545
39.8719753440106
39.8625501607232
39.779473821737
39.7690829440364
39.5909162820344
39.5536826292799
39.5473942151372
39.4605997383587
39.4488256904464
39.3475625655357
39.3305825053294
39.2769949509656
39.2518561921857
39.1775610747384
39.1471692760876
39.1339656916705
39.1263189421625
39.1240571402016
39.10954104436
39.0889408573722
39.0871519249207
39.0827774859158
39.0816024033098
39.0800940306434
39.0718608772751
39.0706337958843
39.070050438343
39.0659491511154
39.0657814063319
39.0642910666708
39.0639668628543
39.0635935372401
39.0631135113478
39.0630066181275
39.062842443954
39.0626840384584
39.0626275061757
39.0626015488682
39.0625371732571
39.0625236921376
39.0625123027294
39.0625041589882
39.0625020535482
39.0625006203595
39.0625002575014
39.0625001575707
39.0625001229605
39.0625000449168
39.0625000316254
39.0625000235002
39.0625000157556
39.0625000146436
39.0625000125809
39.0625000088328
39.0625000069539
39.0625000065796
39.0625000041895
39.0625000039829
39.0625000038069
39.062500003134
39.0625000020477
39.0625000019069
39.0625000010672
39.0625000010485
39.0625000010375
39.0625000008423
39.0625000007892
39.0625000006835
39.0625000005409
39.062500000311
39.0625000003029
39.0625000001776
39.0625000001698
39.0625000001635
39.0625000001251
39.0625000001158
39.0625000000752
39.0625000000691
39.0625000000516
39.0625000000445
39.0625000000399
39.0625000000347
39.0625000000247
39.062500000017
39.0625000000115
39.0625000000099
39.0625000000076
39.0625000000067
39.062500000006
39.0625000000053
39.0625000000042
39.0625000000025
39.0625000000017
39.0625000000016
39.0625000000015
39.0625000000009
39.0625000000005
39.0625000000003
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999994
39.0624999999993
39.0624999999993
39.062499999999
39.0624999999986
39.0624999999971
39.0624999999667
39.062499999961
39.0624999999427
39.0624999999078
39.0624999997601
39.0624999995927
39.062499999521
39.062499999504
39.062499999476
39.0624999994565
39.0624999994263
39.0624999992749
39.062499998907
39.062499998875
39.0624999987753
39.062499998595
39.0624999984884
39.0624999982761
39.0624999979755
39.0624999979107
39.0624999978421
39.0624999978085
39.0624999972791
39.06249999727
39.062499993639
39.0624999910648
39.0624999904897
39.062499990232
39.0624999867282
39.0624999863917
39.0624999803475
28.3917514731713
25.6273982121834
14.5116522696625
13.0195261774942
12.6180869689759
11.8411261348358
11.7153085294917
11.4392476824788
11.1194013662877
10.9303939660045
10.7925360503951
10.6459148750335
10.5781802875576
10.4091434602096
10.3176071116626
10.2782970568723
10.229967778131
10.1621343520081
10.1254524945625
10.1112353097764
10.0861388591793
10.0650050388326
10.0152072533554
10.0020137537714
9.99586980127671
9.96484689647112
9.95965953272137
9.94781251583532
9.92254617724255
9.9104218758555
9.90572959032668
9.88460645609778
9.8716764598608
9.86094065537524
9.848278048857
9.84189778630006
9.83106078961255
9.82139378679691
9.81456547851931
9.80734639928186
9.79769193245481
9.79425997105352
9.79154129126401
9.78693419892376
9.78453497016835
9.78293215219196
9.77888969796112
9.77569021096336
9.77466404803587
9.77352008362334
9.77114924207038
9.77043816014705
9.76965384036712
9.76925004260876
9.76908765563549
9.76881296439503
9.76849469141126
9.76766111435318
9.76728510712143
9.76719406463669
9.76702016569415
9.76685162226656
9.76614211672265
9.76599979958608
9.76594506420611
9.7658986751506
9.76586724946244
9.76584074804535
9.7657842401301
9.7657639661195
9.76574635296676
9.76574188889034
9.7656585356772
9.76565619039012
9.76565365152656
9.76564384742893
9.76563688496536
9.76563154071832
9.76563060721544
9.76563017451696
9.76563004811015
9.76563000185264
9.76563000049933
9.76563000006395
9.76563000000483
9.76563000000158
9.76563000000117
9.76563000000042
9.76563000000028
9.7656300000002
9.76563000000013
9.76563000000009
9.76563000000008
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000006
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000004
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563
9.76563
9.76563
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999999
9.76562999999998
9.76562999999997
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999994
9.76562999999994
9.76562999999993
9.76562999999993
9.76562999999991
9.76562999999983
9.76562999999964
9.76562999999943
9.76562999999935
9.76562999999877
9.76562999999202
9.76562999996386
9.76562999995519
9.765629999933
9.76562999991935
9.76562999975926
9.76562999935408
9.76562999803561
9.76562998931291
9.76562998895051
9.76562997757674
9.76562995764725
9.76562993551965
9.76562975970931
9.76562973360709
9.76562970416948
9.76562958733155
9.76562948839436
9.76562946647871
9.76562918852258
9.7656291572448
9.76562914361499
9.76562890415525
9.7656287751963
9.76562871003675
9.76562869816862
9.76562866217482
9.76562843031532
9.7656284116195
9.76562826884718
9.76562822988236
9.76562822112471
9.76562798425091
9.76562789010759
9.76562785872168
9.76562780372028
9.76562778667846
9.76562757984878
9.76562717474124
9.76562709080815
9.76562705881025
9.76562696730572
9.76562677662549
9.7656262599994
9.76562617178805
9.76562572854308
9.76562503478108
9.76562411164184
9.76562405162918
9.76562384225458
9.76562323802962
9.76562287755402
9.76562188879062
9.76562186583788
9.76562164558105
9.76562145807302
9.76562061489351
9.76562046953823
9.76562043536722
9.76562038113959
9.76562025007948
9.76562021657205
9.76562019546659
9.76562018799071
9.76562013631576
9.76562003928679
9.76562003523953
9.76562001689264
9.76562000967841
9.76562000411345
9.76562000348607
9.76562000192846
9.76562000102649
9.76562000025316
9.76562000021844
9.76562000016983
9.76562000010881
9.76562000010566
9.76562000009864
9.76562000008708
9.76562000004811
9.76562000004631
9.76562000001275
9.76562000000788
9.76562000000473
9.76562000000219
9.76562000000207
9.76562000000157
9.76562000000122
9.7656200000006
9.76562000000026
9.76562000000024
9.76562000000023
9.76562000000022
9.7656200000002
9.76562000000019
9.76562000000017
9.76562000000014
9.76562000000014
9.76562000000012
9.76562000000012
9.76562000000012
9.76562000000011
9.76562000000011
9.7656200000001
9.7656200000001
9.7656200000001
9.76562000000009
9.76562000000009
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999995
9.76561999999994
9.76561999999994
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999991
9.76561999999991
9.76561999999991
9.7656199999999
9.7656199999999
9.7656199999999
9.7656199999999
9.76561999999989
9.76561999999988
9.76561999999988
9.76561999999988
9.76561999999987
9.76561999999987
9.76561999999987
9.76561999999986
9.76561999999985
9.76561999999985
9.76561999999983
9.76561999999981
9.76561999999965
9.76561999999964
9.76561999999953
9.76561999999881
9.76561999999836
9.7656199999983
9.76561999999774
9.76561999999761
9.76561999999492
9.76561999999456
9.76561999999381
9.76561999998146
9.76561999996938
9.76561999996599
9.7656199999124
9.76561999990944
9.76561999979086
9.7656199995985
9.76561999925557
9.76561999917613
9.76561999915302
3.51290305013165
3.21811293086401
2.88686974912614
2.77887741746702
2.733878275322
2.70864030965241
2.64127888672443
2.5909485309213
2.57489612147758
2.5608343565861
2.55507256139162
2.54264097806487
2.5329115360654
2.52317632349081
2.52139061506267
2.51798169628677
2.50676610227956
2.50452921403366
2.49591986292659
2.49509653291738
2.49225653443851
2.48950603455648
2.48907786308951
2.48551767916049
2.48183624292317
2.47689931516142
2.47623897146839
2.47320460742328
2.47288128852459
2.47182169262509
2.47040352798051
2.46536105028341
2.46286961609062
2.46223248548587
2.46062343593072
2.45937707437748
2.45903688841379
2.45724151551818
2.45560406432637
2.45512196416775
2.45430526735359
2.45353548164566
2.45217081224362
2.45190086439222
2.45147411573149
2.4508053461292
2.45068230239447
2.45033926685804
2.44989378066445
2.44985880431443
2.44784162932551
2.44721168409447
2.44537821307655
2.44490397674578
2.44467001581879
2.44388195611121
2.44326068632408
2.44318292943617
2.44281953162973
2.44186951404003
2.44177449601622
2.4416875491007
2.44167821610004
2.44153527836597
2.44145982251541
2.44142220676938
2.4414144809317
2.44141215927042
2.44141136775106
2.4414105162104
2.44141043303079
2.4414100881763
2.44141003627871
2.44141001490383
2.4414100054121
2.44141000334804
2.4414100029179
2.44141000105988
2.4414100008593
2.44141000019035
2.44141000014899
2.44141000008591
2.44141000003236
2.44141000003142
2.44141000002572
2.44141000002454
2.44141000002293
2.44141000002203
2.4414100000205
2.44141000002021
2.44141000002002
2.44141000001758
2.44141000001748
2.44141000001443
2.44141000001305
2.44141000001286
2.44141000001282
2.44141000001235
2.44141000001174
2.44141000000952
2.4414100000091
2.44141000000885
2.44141000000868
2.44141000000757
2.44141000000715
2.44141000000708
2.44141000000676
2.4414100000063
2.44141000000614
2.44141000000603
2.44141000000588
2.4414100000054
2.44141000000526
2.44141000000465
2.44141000000446
2.44141000000391
2.44141000000381
2.4414100000034
2.44141000000325
2.44141000000316
2.44141000000297
2.44141000000267
2.44141000000262
2.4414100000024
2.44141000000235
2.44141000000208
2.44141000000192
2.44141000000183
2.4414100000018
2.44141000000173
2.44141000000166
2.44141000000131
2.44141000000131
2.4414100000012
2.44141000000107
2.44141000000104
2.44141000000097
2.44141000000093
2.44141000000081
2.44141000000068
2.44141000000064
2.4414100000006
2.44141000000048
2.44141000000034
2.44141000000025
2.44141000000021
2.44141000000021
2.44141000000018
2.44141000000016
2.44141000000013
2.44141000000011
2.44141000000011
2.4414100000001
2.4414100000001
2.4414100000001
2.44141000000009
2.44141000000009
2.44141000000008
2.44141000000007
2.44141000000007
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999993
2.44140999999992
2.44140999999992
2.44140999999992
2.44140999999992
2.44140999999991
2.44140999999991
2.4414099999999
2.4414099999999
2.44140999999989
2.44140999999988
2.44140999999985
2.44140999999983
2.44140999999983
2.44140999999982
2.44140999999981
2.44140999999978
2.4414099999997
2.44140999999968
2.44140999999964
2.44140999999954
2.44140999999952
2.4414099999995
2.44140999999948
2.44140999999944
2.44140999999942
2.44140999999928
2.44140999999891
2.44140999999874
2.44140999999863
2.44140999999835
2.44140999999812
2.44140999999806
2.44140999999801
2.44140999999777
2.44140999999757
2.44140999999754
2.44140999999737
2.44140999999723
2.44140999999708
2.44140999999663
2.44140999999641
2.44140999999586
2.44140999999558
2.44140999999526
2.44140999999354
2.44140999999185
2.44140999998918
2.44140999998833
2.44140999998477
2.44140999998182
2.44140999997858
2.44140999997688
2.44140999997553
2.44140999997282
2.44140999997209
2.4414099999708
2.44140999996527
2.44140999996251
2.44140999996146
2.44140999995403
2.44140999994088
2.44140999994056
2.44140999994003
2.44140999993705
2.44140999993487
2.44140999992819
2.44140999992459
2.44140999991042
2.44140999988878
2.441409999875
0.622448607996411
0.620473696769896
0.620087583116515
0.617603447954622
0.617235753505488
0.616504425055525
0.614115676657303
0.613321615112496
0.612320725673498
0.61214491189986
0.611139519824275
0.611125883546046
0.611016274868991
0.610895586636014
0.610630062178967
0.61050352933636
0.610500670239943
0.610404848435674
0.610397795382567
0.610382353572369
0.610374247859597
0.610371756071883
0.610365194133438
0.610362438874706
0.610357177189261
0.610355065809195
0.610352965084042
0.610352815612169
0.61035226204519
0.610352083080603
0.610352062235704
0.610352022323725
0.61035200466935
0.610352004197806
0.610352002239638
0.610352001488482
0.610352000486759
0.610352000194064
0.610352000031427
0.610352000008412
0.610352000002396
0.610352000000928
0.610352000000802
0.61035200000064
0.61035200000041
0.61035200000033
0.610352000000224
0.610352000000192
0.610352000000135
0.610352000000091
0.610352000000089
0.610352000000078
0.610352000000074
0.610352000000063
0.610352000000049
0.610352000000048
0.61035200000004
0.610352000000031
0.610352000000028
0.610352000000016
0.610352000000007
0.610352000000003
0.610351999999999
0.610351999999992
0.610351999999987
0.610351999999982
0.610351999999979
0.610351999999971
0.610351999999965
0.610351999999949
0.610351999999947
0.610351999999942
0.610351999999925
0.610351999999916
0.610351999999904
0.610351999999845
0.610351999999786
0.610351999999637
0.61035199999892
0.610351999998402
0.610351999998208
0.610351999996659
0.610351999996655
0.610351999995992


==> figures/eigenvalues/smoothness-indicator/matrix-5-eigenvalues.txt <==
631.449521674857
625.053135154487
625.000687364723
625.000026343574
625.000001677783
625.000000569056
625.000000248307
625.000000019298
625.000000003956
625.000000002547
625.000000000264
625.000000000201
398.606664497127
233.31329012944
184.940425929155
165.396612959893
160.581842563249
159.743866992201
158.181684177594
157.482722717559
157.247306029
156.42240829557
156.420323761506
156.36385083779
156.342909697397
156.269100733773
156.259806800546
156.259023347905
156.253678538716
156.251456692822
156.250642480658
156.250366748752
156.250130074635
156.250079604924
156.250013943252
156.250009983985
156.25000372477
156.250001416112
156.250001382395
156.250000644252
156.250000159789
156.250000058748
156.250000029719
156.250000014012
156.250000002459
156.250000001866
156.250000001043
156.25000000056
156.250000000349
156.250000000193
156.250000000118
156.250000000073
156.250000000032
156.250000000029
156.25000000001
156.250000000006
156.250000000003
156.250000000002
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999998
156.249999999994
156.249999999993
156.249999999948
156.249999999754
156.249999998079
99.5832593211146
78.794262094941
66.1270423974905
53.823263158118
48.9971298138439
48.1783735330398
47.7560262919925
46.1452415474317
44.8941894095309
44.3141209809566
43.0150923958445
42.5219743360377
42.1415061674619
41.9710164095238
41.4336183913909
41.2081128609713
41.1013565726595
40.7585473702843
40.4759345852591
40.1558043373102
40.0441845215746
39.9754961660983
39.9474467668449
39.7966244836619
39.7855860180825
39.6757110790683
39.5560231380533
39.4909600931374
39.487136541436
39.4346052241716
39.4260335139296
39.3909407713007
39.3186900440679
39.3023534945893
39.2181783672152
39.216314886905
39.1818188977598
39.1438728161986
39.1400322076091
39.1181405884594
39.1110466497081
39.101679510566
39.0970637315666
39.0843264881287
39.0770263020493
39.0745985802127
39.0703564516762
39.0678130914418
39.0671834874735
39.0652665561879
39.0644217768045
39.0630929204205
39.0629085278866
39.0628092684404
39.0626398896264
39.0626055839172
39.0625836637706
39.0625760555107
39.0625268742267
39.0625031093547
39.0625007699059
39.0625005528917
39.0625004049679
39.0625002200351
39.0625000445967
39.0625000394778
39.0625000268664
39.062500017814
39.0625000035442
39.0625000023916
39.0625000019036
39.0625000018229
39.0625000017449
39.0625000014035
39.0625000013358
39.0625000012875
39.0625000011519
39.062500001104
39.0625000008836
39.0625000008581
39.0625000007544
39.0625000006484
39.0625000006427
39.0625000003686
39.0625000003622
39.062500000359
39.0625000003421
39.062500000327
39.0625000002443
39.0625000002089
39.062500000138
39.0625000001322
39.0625000001211
39.0625000001162
39.0625000000921
39.0625000000776
39.0625000000343
39.062500000029
39.0625000000234
39.0625000000152
39.0625000000106
39.0625000000102
39.0625000000072
39.0625000000048
39.0625000000045
39.062500000004
39.062500000004
39.0625000000037
39.0625000000031
39.0625000000027
39.0625000000022
39.0625000000018
39.0625000000016
39.062500000001
39.0625000000008
39.0625000000006
39.0625000000005
39.0625000000004
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000003
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999996
39.0624999999996
39.0624999999996
39.0624999999996
39.0624999999996
39.0624999999995
39.0624999999994
39.0624999999993
39.0624999999989
39.0624999999977
39.0624999999933
39.0624999999924
39.0624999999871
39.0624999999842
39.0624999999785
39.0624999999632
39.062499999951
39.0624999999348
39.062499999928
39.0624999998914
39.0624999998911
39.0624999998753
39.0624999998595
39.062499999765
39.0624999997625
39.0624999994533
39.0624999992139
39.062499999126
39.0624999991023
39.0624999989676
39.062499998866
39.0624999984417
39.0624999983303
39.0624999981047
39.0624999980402
39.0624999961138
39.0624999954534
39.06249999486
39.0624999948561
39.0624999903977
39.0624999870909
24.8664829475831
23.2218161954673
15.4289289578641
13.3562301132053
12.7628940975512
11.4951910004553
11.434404754666
11.1065320609328
10.9821896477506
10.7888990714917
10.6629890624444
10.6253866513988
10.5092861851971
10.450574243718
10.4308897298755
10.2811522632439
10.2594496381888
10.2300358495318
10.2095070696749
10.1865246613174
10.1525061213674
10.1379329088002
10.1040868469072
10.0783833520823
10.0566326467446
10.0048507367362
9.99647981244602
9.97427943647824
9.95528983646969
9.94537143850942
9.93706568528686
9.92956981974628
9.92057219864255
9.91268743263872
9.90175737072696
9.88388197739866
9.87185600178717
9.85719558613878
9.8543373007618
9.84667196327602
9.83032653162717
9.82561820984844
9.82252376205868
9.80773738150694
9.79578040111752
9.79404751897334
9.79084897582423
9.78335038782567
9.78197043370367
9.77957467761862
9.77718701889349
9.77694579368597
9.77631462096559
9.7743973275621
9.77195014666238
9.77146330124116
9.77113423202048
9.76913850425562
9.76873869007288
9.76842090020214
9.76800336011483
9.76733841552064
9.767153647922
9.76683383409211
9.76647890160813
9.76603344197028
9.76600525855237
9.76595855582292
9.76589144677624
9.76586907609581
9.76582393493019
9.76579447611173
9.76574088081951
9.76570635840927
9.76568313316559
9.76566747717871
9.76564709391872
9.76564509896771
9.76563981526931
9.76563438652095
9.76563228525372
9.76563196072753
9.76563023125912
9.76563011233152
9.76563005466013
9.7656300275369
9.7656300062208
9.765630003172
9.7656300018431
9.76563000086713
9.76563000062412
9.76563000005363
9.76563000001506
9.76563000001402
9.76563000000808
9.76563000000625
9.76563000000323
9.76563000000216
9.7656300000006
9.76563000000023
9.76563000000021
9.76563000000018
9.76563000000017
9.76563000000014
9.76563000000012
9.76563000000008
9.76563000000008
9.76563000000008
9.76563000000007
9.76563000000007
9.76563000000007
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000004
9.76563000000003
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000001
9.76563
9.76563
9.76562999999999
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999997
9.76562999999997
9.76562999999996
9.76562999999996
9.76562999999995
9.76562999999994
9.76562999999994
9.76562999999993
9.76562999999992
9.76562999999992
9.7656299999999
9.76562999999989
9.76562999999987
9.76562999999987
9.76562999999982
9.76562999999978
9.76562999999975
9.76562999999958
9.76562999999853
9.76562999999637
9.76562999999471
9.76562999999415
9.76562999998088
9.76562999997777
9.76562999990315
9.76562999988928
9.76562999988611
9.7656299996627
9.76562999901952
9.76562999879916
9.76562999759763
9.76562999363715
9.76562999123014
9.76562997927593
9.76562997673249
9.76562996220629
9.76562990607121
9.76562989966197
9.76562986114599
9.76562982567256
9.76562971328545
9.76562957777971
9.76562950952529
9.76562924608013
9.76562918980004
9.76562909277098
9.76562878249247
9.76562862424326
9.76562853418914
9.76562851510691
9.765628329425
9.76562822819654
9.76562814886899
9.76562807564443
9.76562798978558
9.76562766738376
9.76562762282166
9.76562757514064
9.76562755115102
9.76562734007869
9.76562700544354
9.76562690808722
9.76562666565229
9.76562642241931
9.76562631407656
9.76562618039876
9.76562590113347
9.7656258574224
9.76562542205736
9.76562495420418
9.76562492996401
9.7656248948722
9.76562468225613
9.76562463880774
9.76562439026009
9.76562419216607
9.76562397695394
9.76562347849017
9.76562299627875
9.76562253548852
9.76562233852982
9.76562085167515
9.76562079972749
9.7656207175089
9.7656206038473
9.76562055309385
9.76562033619766
9.76562032512426
9.76562030827622
9.76562023087605
9.76562015773864
9.76562014269687
9.76562013398369
9.76562010287259
9.76562007498949
9.76562006933213
9.76562003537799
9.76562001896621
9.76562000500919
9.76562000483388
9.76562000266768
9.7656200007114
9.76562000033152
9.76562000020554
9.76562000018735
9.7656200001779
9.76562000013483
9.76562000010081
9.76562000008744
9.76562000008247
9.76562000007321
9.76562000005329
9.76562000003393
9.76562000003078
9.76562000001963
9.76562000001307
9.76562000000955
9.76562000000892
9.76562000000868
9.76562000000689
9.76562000000584
9.76562000000333
9.76562000000203
9.76562000000189
9.76562000000161
9.76562000000142
9.76562000000108
9.76562000000087
9.76562000000065
9.76562000000035
9.76562000000024
9.76562000000023
9.76562000000021
9.76562000000018
9.76562000000017
9.76562000000015
9.76562000000015
9.76562000000014
9.76562000000014
9.76562000000012
9.76562000000012
9.76562000000012
9.76562000000011
9.76562000000011
9.76562000000011
9.7656200000001
9.7656200000001
9.7656200000001
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000008
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999991
9.76561999999991
9.76561999999991
9.76561999999991
9.76561999999991
9.7656199999999
9.7656199999999
9.76561999999989
9.76561999999988
9.76561999999988
9.76561999999987
9.76561999999987
9.76561999999985
9.7656199999998
9.7656199999998
9.76561999999976
9.76561999999973
9.76561999999961
9.76561999999959
9.76561999999954
9.76561999999949
9.76561999999941
9.76561999999861
9.76561999999624
9.76561999999435
9.7656199999938
9.76561999999362
9.76561999999293
9.76561999997261
9.76561999995708
9.76561999995279
9.76561999994318
9.76561999993661
9.76561999986115
9.76561999979376
9.7656199996754
9.76561999965675
9.76561999941354
9.76561999936925
9.76561999920689
9.76561999908787
9.765619998583
4.60913165915312
4.24012469089829
3.04366014355034
2.99679902497028
2.96025521866406
2.87245215566541
2.67774173889012
2.66486909306825
2.64441465267386
2.63628672756437
2.60881574193726
2.57150656533769
2.56015466884825
2.55594801898719
2.54307405939541
2.53378733955492
2.53288633283176
2.52620489899354
2.52482306122369
2.51260022447718
2.51148403048493
2.50761373288487
2.49883209977326
2.49708237750977
2.49576619238412
2.49562401442181
2.49090745875709
2.48609444958215
2.4814507512173
2.47872940122937
2.47785077237626
2.47728044903958
2.47368355824277
2.47266720161733
2.47012843765895
2.46691087033961
2.46529412316308
2.46293900222063
2.46212437422033
2.45922405651773
2.45890429424053
2.45842272272245
2.45693929325613
2.45656940647344
2.45540528168917
2.45464052680898
2.45325351709019
2.45281158705676
2.45183761033712
2.45164144830868
2.45105892348166
2.45017693051132
2.44980989162155
2.44948801880807
2.44857409575944
2.44719062993958
2.44648383760711
2.44578254140207
2.44554556415604
2.44513063382512
2.44497815538817
2.44450600286711
2.44376562291069
2.443618634861
2.44312851525404
2.44263027598245
2.4424831116249
2.44241783605691
2.44193979802286
2.44159340606422
2.44149033090416
2.44145254944927
2.44143658604404
2.44142687299196
2.44141648884514
2.44141244529681
2.44141085678221
2.4414105549645
2.44141031512085
2.44141016836892
2.44141006610106
2.44141003267632
2.44141001359031
2.44141000916331
2.44141000398309
2.4414100011792
2.44141000107879
2.44141000044875
2.44141000013018
2.44141000005395
2.44141000002966
2.44141000002695
2.44141000002626
2.44141000002559
2.44141000002517
2.44141000002465
2.44141000002404
2.44141000002373
2.44141000002201
2.44141000002098
2.44141000002027
2.44141000001985
2.4414100000198
2.44141000001954
2.44141000001783
2.44141000001688
2.44141000001537
2.44141000001422
2.4414100000122
2.44141000001183
2.44141000000985
2.44141000000927
2.44141000000872
2.44141000000833
2.44141000000761
2.44141000000715
2.44141000000651
2.44141000000598
2.44141000000467
2.4414100000044
2.44141000000381
2.44141000000369
2.44141000000324
2.44141000000279
2.4414100000026
2.44141000000255
2.44141000000204
2.44141000000183
2.44141000000161
2.44141000000159
2.44141000000148
2.44141000000143
2.44141000000118
2.44141000000085
2.44141000000077
2.44141000000065
2.44141000000064
2.44141000000057
2.44141000000051
2.44141000000035
2.44141000000032
2.4414100000003
2.44141000000028
2.44141000000024
2.44141000000019
2.44141000000017
2.44141000000013
2.44141000000012
2.44141000000012
2.4414100000001
2.4414100000001
2.4414100000001
2.44141000000009
2.44141000000009
2.44141000000008
2.44141000000007
2.44141000000007
2.44141000000007
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999992
2.44140999999992
2.4414099999999
2.4414099999999
2.44140999999989
2.44140999999988
2.44140999999986
2.44140999999984
2.44140999999982
2.4414099999997
2.4414099999996
2.44140999999958
2.44140999999943
2.4414099999994
2.44140999999923
2.44140999999919
2.44140999999916
2.44140999999905
2.44140999999866
2.44140999999858
2.44140999999798
2.44140999999778
2.44140999999765
2.44140999999756
2.441409999997
2.44140999999661
2.44140999999644
2.4414099999962
2.4414099999953
2.44140999999528
2.44140999999523
2.44140999999386
2.4414099999933
2.44140999998904
2.44140999998764
2.4414099999861
2.44140999998598
2.44140999998407
2.44140999998277
2.44140999998051
2.44140999997726
2.44140999997574
2.44140999997503
2.44140999996817
2.44140999996618
2.44140999996486
2.4414099999442
2.44140999994112
2.44140999992252
2.44140999991652
2.44140999990505
2.441409999852
0.655844261490599
0.630675420553268
0.629602688012496
0.62913429781586
0.628201834649018
0.62475902913175
0.623382812974263
0.622649326106613
0.621864779558636
0.621322588122881
0.620694779388463
0.618523418234039
0.618028429047613
0.616851180376476
0.616209085473233
0.616140188074225
0.615438035888346
0.615072491811976
0.614437335658782
0.614206326667961
0.613947572345095
0.613891773483739
0.613535582342686
0.613312183403531
0.613031759694053
0.612960531502169
0.612911649048859
0.612413809052687
0.612330985285673
0.612022652219399
0.611936946017578
0.611653303544911
0.611531188075238
0.611345159603188
0.611279379433533
0.611070538386836
0.610896888105
0.610819911413512
0.610735615096327
0.610692156863759
0.610667251133376
0.61066159258152
0.610606978523348
0.610586299931302
0.61051645804197
0.610496644017821
0.61049141717915
0.610443675203192
0.610435442963347
0.610416852934379
0.610406407765821
0.610396680663861
0.61037707855706
0.610372264711938
0.610361083520203
0.610360296781223
0.610356784687163
0.610355848342544
0.610354406785339
0.610353450463377
0.610352790468489
0.610352467426323
0.610352291651126
0.610352146191714
0.610352084382467
0.610352046882223
0.61035203928451
0.610352018548219
0.61035200626777
0.610352002770944
0.610352001267353
0.610352000531862
0.610352000292275
0.610352000124318
0.610352000071067
0.610352000018256
0.610352000014668
0.610352000001722
0.610352000001615
0.61035200000158
0.61035200000155
0.610352000001482
0.610352000001407
0.610352000001378
0.610352000001149
0.610352000001113
0.61035200000106
0.610352000000949
0.610352000000734
0.610352000000682
0.610352000000628
0.610352000000548
0.610352000000471
0.610352000000424
0.610352000000359
0.610352000000287
0.610352000000279
0.610352000000276
0.61035200000026
0.610352000000255
0.610352000000245
0.61035200000024
0.610352000000218
0.6103520000002
0.610352000000189
0.610352000000179
0.610352000000176
0.610352000000162
0.610352000000159
0.610352000000151
0.610352000000147
0.610352000000137
0.610352000000135
0.610352000000123
0.61035200000012
0.610352000000114
0.610352000000111
0.610352000000108
0.610352000000108
0.610352000000097
0.610352000000096
0.610352000000096
0.610352000000093
0.610352000000089
0.610352000000087
0.610352000000081
0.610352000000079
0.610352000000078
0.610352000000076
0.610352000000074
0.610352000000071
0.610352000000069
0.610352000000062
0.610352000000062
0.610352000000061
0.610352000000061
0.610352000000059
0.610352000000052
0.610352000000051
0.610352000000051
0.610352000000049
0.610352000000049
0.610352000000049
0.610352000000046
0.610352000000046
0.610352000000045
0.610352000000044
0.610352000000043
0.610352000000042
0.610352000000041
0.61035200000004
0.610352000000038
0.610352000000038
0.610352000000036
0.610352000000035
0.610352000000035
0.610352000000035
0.610352000000032
0.610352000000032
0.610352000000031
0.61035200000003
0.610352000000029
0.610352000000029
0.610352000000028
0.610352000000027
0.610352000000026
0.610352000000025
0.610352000000025
0.610352000000025
0.610352000000024
0.610352000000024
0.610352000000022
0.610352000000022
0.610352000000021
0.61035200000002
0.61035200000002
0.61035200000002
0.61035200000002
0.610352000000019
0.610352000000017
0.610352000000017
0.610352000000017
0.610352000000016
0.610352000000015
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000012
0.610352000000012
0.610352000000012
0.610352000000012
0.610352000000012
0.610352000000011
0.610352000000011
0.610352000000011
0.610352000000011
0.610352000000011
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.610352000000009
0.610352000000009
0.610352000000009
0.610352000000009
0.610352000000009
0.610352000000009
0.610352000000009
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000005
0.610352000000005
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352
0.610352
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999992
0.610351999999992
0.610351999999992
0.610351999999992
0.610351999999992
0.610351999999991
0.610351999999991
0.610351999999991
0.610351999999991
0.610351999999991
0.610351999999991
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.610351999999989
0.610351999999989
0.610351999999989
0.610351999999989
0.610351999999988
0.610351999999987
0.610351999999987
0.610351999999987
0.610351999999987
0.610351999999986
0.610351999999986
0.610351999999986
0.610351999999985
0.610351999999985
0.610351999999985
0.610351999999985
0.610351999999985
0.610351999999985
0.610351999999984
0.610351999999984
0.610351999999984
0.610351999999983
0.610351999999983
0.610351999999983
0.610351999999983
0.610351999999983
0.610351999999982
0.610351999999982
0.610351999999982
0.610351999999982
0.610351999999982
0.610351999999981
0.610351999999981
0.610351999999981
0.610351999999981
0.610351999999981
0.610351999999981
0.61035199999998
0.61035199999998
0.61035199999998
0.61035199999998
0.61035199999998
0.610351999999979
0.610351999999979
0.610351999999979
0.610351999999979
0.610351999999978
0.610351999999978
0.610351999999978
0.610351999999978
0.610351999999977
0.610351999999977
0.610351999999977
0.610351999999977
0.610351999999976
0.610351999999976
0.610351999999976
0.610351999999976
0.610351999999976
0.610351999999976
0.610351999999975
0.610351999999975
0.610351999999974
0.610351999999973
0.610351999999973
0.610351999999972
0.610351999999972
0.61035199999997
0.610351999999969
0.610351999999969
0.610351999999968
0.610351999999968
0.610351999999968
0.610351999999968
0.610351999999968
0.610351999999966
0.610351999999966
0.610351999999964
0.610351999999962
0.610351999999961
0.610351999999961
0.61035199999996
0.610351999999957
0.610351999999955
0.61035199999995
0.610351999999949
0.610351999999948
0.610351999999948
0.610351999999946
0.610351999999945
0.610351999999944
0.610351999999943
0.610351999999941
0.610351999999939
0.610351999999939
0.610351999999938
0.610351999999938
0.610351999999932
0.610351999999931
0.610351999999929
0.610351999999928
0.610351999999927
0.610351999999921
0.61035199999992
0.610351999999917
0.610351999999916
0.610351999999916
0.61035199999991
0.610351999999902
0.610351999999894
0.61035199999988
0.610351999999875
0.610351999999863
0.610351999999854
0.610351999999849
0.610351999999834
0.610351999999829
0.610351999999819
0.610351999999809
0.610351999999799
0.61035199999979
0.610351999999783
0.610351999999778
0.610351999999734
0.610351999999722
0.610351999999675
0.610351999999606
0.610351999999289
0.610351999999108
0.610351999999032
0.610351999998182
0.610351999997903
0.610351999997759
0.610351999997176
0.610351999997101
0.610351999996503
0.61035199999606
0.610351999995931
0.61035199999571
0.610351999995403
0.61035199999451
0.61035199999218
0.610351999991898
0.152912804998078
0.152697205208089
0.152593608557851
0.152591094892778
0.152588599975375
0.152588152398431
0.152588037932471
0.152588000131919
0.152588000009434
0.152588000004721
0.152588000000099
0.15258800000002


==> figures/eigenvalues/smoothness-indicator/matrix-6-eigenvalues.txt <==
631.39254664953
630.718958203331
625.074986670321
625.016436247553
625.002535008136
625.000092402212
625.000006419943
625.00000073807
625.000000001073
625.000000001073
625.000000000221
625.000000000148
625.000000000028
624.999999999999
317.570730227661
203.968394712127
174.578036827717
160.401412072322
159.304288795946
157.560650968129
156.93005506598
156.585378914613
156.378610870838
156.293478757351
156.273825099834
156.268032057215
156.261066840311
156.251657974758
156.250978189183
156.250335176601
156.250286511082
156.250114661379
156.250029693895
156.250025669231
156.250015758229
156.250002025673
156.250000270079
156.250000212097
156.250000055016
156.250000012962
156.2500000102
156.250000005701
156.250000001123
156.250000000442
156.250000000105
156.250000000099
156.250000000085
156.250000000038
156.250000000011
156.250000000007
156.250000000007
156.250000000004
156.250000000003
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.250000000001
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.25
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
156.249999999999
75.3237336143843
68.7332981613064
62.2319075539645
49.2565274297038
46.7816951692792
45.8228171288619
43.4831210913967
43.2991416154571
42.5456824276346
42.5005102794016
41.8336306926861
41.1798922604579
41.0344326438379
40.8189368737013
40.496879054259
40.42347431443
40.0960911890761
39.9032520400577
39.8473481921698
39.7895117744419
39.7759560847391
39.7192224656653
39.6002050677552
39.5423335935859
39.5236304495064
39.4245434664287
39.3865106371049
39.3189928104276
39.2975829937104
39.1751010549983
39.1687938289204
39.1370697237204
39.1313587873034
39.1265138839971
39.113985094331
39.0912766058307
39.0909970922119
39.0901991223341
39.079378766927
39.0735154234602
39.0726304781621
39.0707917916705
39.0684390905994
39.066734854287
39.0642240221105
39.0639802820453
39.0629562671213
39.0629463360231
39.0628151016614
39.0626406570516
39.0626206218072
39.0625807481928
39.0625622200117
39.0625205152693
39.0625167821561
39.062503548894
39.0625005146676
39.0625004722631
39.0625003275409
39.0625002053138
39.0625001584411
39.0625000580739
39.0625000411545
39.0625000082247
39.0625000035248
39.0625000028914
39.0625000019574
39.0625000014435
39.0625000012671
39.0625000012234
39.062500000466
39.062500000367
39.0625000002183
39.0625000002076
39.0625000000744
39.0625000000701
39.0625000000308
39.062500000025
39.0625000000203
39.0625000000118
39.0625000000062
39.0625000000055
39.0625000000032
39.0625000000027
39.0625000000021
39.0625000000018
39.0625000000016
39.0625000000011
39.062500000001
39.0625000000008
39.0625000000006
39.0625000000005
39.0625000000004
39.0625000000004
39.0625000000003
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000002
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625000000001
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0625
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999999
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999998
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999997
39.0624999999996
39.0624999999992
39.0624999999987
39.0624999999984
39.062499999975
39.0624999999691
39.0624999999513
39.0624999999491
39.0624999999329
39.0624999998271
39.062499999654
39.0624999996416
39.0624999994043
39.0624999992674
39.0624999985562
39.062499997639
39.0624999965774
39.0624999957526
39.062499995305
21.9212642357797
18.6718123595952
15.341615223584
13.7756677396291
12.6376715807573
12.4519305116068
11.957085440024
11.4969928429879
11.3355695667902
11.2328374418303
11.1138397541196
11.0471974270087
10.8279274384085
10.6417734873233
10.5287529385798
10.4676773969689
10.4222195960859
10.4075768065015
10.3508239706791
10.3066179228098
10.2751028386928
10.2358782853657
10.2170725122986
10.1863965749924
10.1338225707847
10.103253373722
10.0779793971833
10.0645240862073
10.0561230928529
10.0522465715293
10.0086760660373
10.0039602996912
9.9883137526978
9.96852958799237
9.96170585669792
9.91977175593292
9.91009424316278
9.90864896002989
9.89442709249021
9.88597045470577
9.88449659850238
9.85086834717499
9.84889156718901
9.84058808372256
9.83540532359356
9.80835889550177
9.80577933134461
9.79868594956433
9.7984399764057
9.79728977881751
9.79287069362081
9.78742789960338
9.78278364592092
9.77969988915457
9.77943446079725
9.77727207624704
9.77665974085198
9.7740202348447
9.77288264067139
9.76991673354765
9.76910700506264
9.76812359568534
9.7673225220834
9.7673037540045
9.76686110429081
9.76629125429248
9.76597196066991
9.76595075088148
9.76587923938659
9.76585968503702
9.76574223656245
9.76571894832997
9.76569629298296
9.76568967975911
9.76566332080263
9.76564261909681
9.765641349649
9.7656355785021
9.76563150657332
9.76563140990657
9.76563103638141
9.7656303142727
9.76563007271951
9.7656300436202
9.76563002163129
9.76563001020602
9.76563000842645
9.7656300049356
9.76563000188461
9.76563000060007
9.76563000025627
9.76563000007946
9.76563000006971
9.76563000005686
9.76563000003666
9.76563000002978
9.76563000002262
9.7656300000217
9.76563000001918
9.76563000000993
9.76563000000838
9.76563000000818
9.76563000000633
9.76563000000595
9.76563000000463
9.76563000000279
9.76563000000147
9.76563000000063
9.76563000000035
9.76563000000018
9.76563000000017
9.76563000000017
9.76563000000014
9.76563000000013
9.76563000000013
9.76563000000013
9.7656300000001
9.7656300000001
9.76563000000009
9.76563000000009
9.76563000000009
9.76563000000008
9.76563000000008
9.76563000000007
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000006
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000005
9.76563000000004
9.76563000000004
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000003
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000002
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563000000001
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76563
9.76562999999999
9.76562999999999
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999998
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999997
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999996
9.76562999999995
9.76562999999995
9.76562999999994
9.76562999999994
9.76562999999994
9.76562999999991
9.7656299999999
9.76562999999989
9.76562999999989
9.76562999999988
9.76562999999986
9.76562999999986
9.76562999999985
9.76562999999958
9.76562999999915
9.765629999999
9.76562999999883
9.76562999999878
9.76562999999841
9.76562999999759
9.76562999999421
9.76562999999418
9.76562999998346
9.76562999998183
9.7656299999745
9.76562999996991
9.76562999995488
9.76562999993982
9.76562999983176
9.76562999978269
9.76562999975607
9.76562999968968
9.76562999830269
9.76562999784818
9.76562999614702
9.76562998624546
9.76562996296909
9.76562989731077
9.76562987846756
9.7656298288501
9.76562979529984
9.7656297640159
9.76562973072602
9.7656297151233
9.76562966357755
9.76562958018813
9.76562953762299
9.76562944269243
9.76562941647726
9.76562934316477
9.76562928443645
9.76562926493061
9.76562924465784
9.76562917582865
9.76562910016002
9.76562905296819
9.76562904271382
9.76562898102748
9.76562895610034
9.76562879302164
9.76562874157483
9.76562872859563
9.76562834779556
9.76562801576369
9.76562793423468
9.76562792928448
9.76562775360418
9.76562772477221
9.76562761495828
9.76562759422831
9.76562752023827
9.76562739588115
9.76562738539401
9.7656272888778
9.76562705745665
9.76562694189061
9.76562658872498
9.76562648617835
9.76562642428285
9.76562637351132
9.76562627679469
9.76562616296169
9.76562580707532
9.76562574506107
9.76562532197726
9.76562499398159
9.76562489439666
9.76562468838883
9.7656241579982
9.76562400417942
9.76562294931471
9.76562268989262
9.76562219622465
9.76562191741128
9.76562152699648
9.76562116072756
9.76562107806378
9.76562100475353
9.76562095601086
9.76562082401139
9.76562063957762
9.76562037170661
9.76562030582806
9.76562025008258
9.76562021069842
9.7656201402177
9.76562008889905
9.76562007385611
9.76562005663276
9.76562005193392
9.76562003624796
9.76562001163676
9.76562001087308
9.76562000848523
9.7656200005841
9.76562000029015
9.76562000025673
9.76562000024427
9.76562000020825
9.76562000020651
9.76562000018152
9.76562000017695
9.76562000017321
9.76562000014876
9.76562000011811
9.7656200001156
9.76562000011166
9.76562000010358
9.76562000010131
9.76562000007671
9.76562000006747
9.76562000002035
9.76562000001979
9.76562000001625
9.76562000001569
9.76562000000954
9.76562000000667
9.76562000000593
9.76562000000338
9.76562000000279
9.7656200000018
9.76562000000149
9.76562000000101
9.76562000000068
9.76562000000053
9.7656200000004
9.76562000000034
9.76562000000033
9.7656200000003
9.76562000000028
9.76562000000026
9.7656200000002
9.76562000000019
9.76562000000017
9.76562000000017
9.76562000000016
9.76562000000015
9.76562000000014
9.76562000000014
9.76562000000012
9.76562000000012
9.76562000000011
9.76562000000011
9.76562000000011
9.7656200000001
9.7656200000001
9.7656200000001
9.7656200000001
9.76562000000009
9.76562000000009
9.76562000000009
9.76562000000008
9.76562000000008
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000007
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000006
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000005
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000004
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000003
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000002
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562000000001
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76562
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999999
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999998
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999997
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999996
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999995
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999994
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999993
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999992
9.76561999999991
9.76561999999991
9.76561999999991
9.76561999999991
9.76561999999991
9.7656199999999
9.7656199999999
9.7656199999999
9.7656199999999
9.76561999999989
9.76561999999988
9.76561999999986
9.76561999999986
9.76561999999985
9.76561999999984
9.76561999999983
9.76561999999983
9.76561999999982
9.7656199999998
9.76561999999979
9.76561999999973
9.7656199999997
9.76561999999959
9.7656199999994
9.76561999999914
9.76561999999913
9.76561999999909
9.76561999999816
9.76561999999797
9.76561999999762
9.76561999999719
9.7656199999967
9.76561999999499
9.76561999999262
9.76561999997766
9.7656199999622
9.76561999992712
9.76561999992485
9.76561999989866
9.76561999988898
9.76561999981964
9.76561999980486
9.76561999973609
9.76561999969875
9.76561999958768
9.76561999946138
9.76561999923478
5.81639582183308
5.35660867337817
3.17474195063467
3.14340566497804
3.02789025930877
3.01654042289911
2.8731842859152
2.80432579891383
2.6993448394026
2.68359967261222
2.66608900356208
2.65920284781345
2.62660533225904
2.58911981215958
2.57469594476533
2.56623247508798
2.56042976488542
2.54219833086913
2.53379144757291
2.52764014282419
2.5243270968007
2.5204519578263
2.51248187716347
2.50988403827774
2.50433906764723
2.50166639885091
2.49689044884321
2.49379871084491
2.49105839599712
2.49052920630017
2.48941843308348
2.48912196173706
2.48129097337842
2.47976277043096
2.47682396576785
2.4751032555837
2.47357172063448
2.47142353672161
2.47060762259815
2.46837934519757
2.46715723487661
2.46617710642849
2.46334176589393
2.46044816096833
2.45913659156492
2.45789323117888
2.4572579064533
2.45590740222819
2.45410017203201
2.4539343054759
2.45326935573281
2.45254546040568
2.45214876376599
2.45201319423716
2.44939510721363
2.44875623794817
2.44836938799599
2.44822903459493
2.44753646757376
2.44725987802401
2.44698671261054
2.44604168032058
2.44525692421312
2.44519594524955
2.44477151748196
2.44464416577906
2.44444643459985
2.44420561133459
2.44380546875372
2.44331494941478
2.44308750951105
2.44296136554362
2.44241261379061
2.44240637584828
2.44213239104387
2.44204818018524
2.44198320825437
2.44193931137787
2.44182590318813
2.44176919798951
2.44153942983428
2.44148006372515
2.44144945775915
2.44142488830605
2.44142480913666
2.4414193432354
2.44141452414857
2.44141086008684
2.44141049651294
2.44141007145864
2.441410013167
2.44141000669476
2.44141000149553
2.44141000041237
2.44141000018052
2.44141000013313
2.44141000003191
2.44141000002838
2.44141000002649
2.44141000002627
2.44141000002221
2.44141000002178
2.4414100000199
2.44141000001952
2.44141000001944
2.44141000001906
2.44141000001783
2.44141000001327
2.44141000001257
2.44141000001136
2.44141000001056
2.44141000000965
2.44141000000935
2.44141000000742
2.44141000000628
2.44141000000557
2.44141000000546
2.44141000000511
2.44141000000419
2.44141000000389
2.44141000000371
2.44141000000346
2.44141000000323
2.44141000000303
2.44141000000237
2.44141000000206
2.44141000000197
2.44141000000194
2.44141000000189
2.44141000000142
2.44141000000118
2.44141000000109
2.44141000000104
2.44141000000069
2.44141000000049
2.44141000000043
2.44141000000042
2.44141000000037
2.44141000000035
2.44141000000027
2.44141000000025
2.4414100000002
2.44141000000017
2.44141000000017
2.44141000000016
2.44141000000015
2.44141000000013
2.44141000000011
2.4414100000001
2.4414100000001
2.44141000000009
2.44141000000009
2.44141000000009
2.44141000000008
2.44141000000008
2.44141000000007
2.44141000000007
2.44141000000007
2.44141000000007
2.44141000000007
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000006
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000005
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000004
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000003
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000002
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141000000001
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44141
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999999
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999998
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999997
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999996
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999995
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999994
2.44140999999993
2.44140999999993
2.44140999999993
2.44140999999992
2.44140999999992
2.44140999999991
2.44140999999991
2.44140999999991
2.44140999999991
2.4414099999999
2.4414099999999
2.44140999999989
2.44140999999984
2.44140999999982
2.44140999999979
2.44140999999974
2.44140999999973
2.44140999999971
2.44140999999964
2.44140999999963
2.44140999999955
2.44140999999951
2.44140999999948
2.44140999999948
2.44140999999938
2.44140999999935
2.44140999999926
2.44140999999909
2.44140999999881
2.44140999999871
2.44140999999853
2.44140999999844
2.44140999999819
2.44140999999813
2.44140999999761
2.4414099999964
2.44140999999574
2.44140999999559
2.44140999999454
2.44140999999428
2.44140999999361
2.44140999999355
2.44140999999136
2.44140999998922
2.44140999998877
2.44140999998864
2.44140999998838
2.44140999998837
2.44140999998777
2.44140999998551
2.44140999998277
2.44140999997465
2.44140999997448
2.44140999996491
2.44140999996363
2.44140999996138
2.4414099999517
2.44140999993679
2.44140999993552
2.44140999992685
2.44140999991143
2.44140999990516
2.44140999990255
0.721579915235232
0.676497744569061
0.654545418852277
0.651218881567574
0.647917392703612
0.645642965754109
0.640307312082415
0.6342727118504
0.629574444492198
0.629198148132163
0.627527355017075
0.62617729618152
0.624912639292511
0.623372156723668
0.622768656585487
0.622431088119676
0.622073569590486
0.62100024043195
0.620152569130029
0.619699677754595
0.619131780821646
0.618839020225767
0.618526855374338
0.61774268781555
0.617583217852345
0.617127595255834
0.616887999705899
0.616708173616809
0.616088394713552
0.616008155126132
0.615726266301617
0.615443375368932
0.615067631273894
0.614647455927125
0.614250624449215
0.613897148901404
0.613810063687489
0.613701333385188
0.613650941740637
0.613478413311521
0.613369358906514
0.61334673497647
0.613189500965033
0.612975942330927
0.612935131716317
0.612793308707708
0.612673227583988
0.61247130004815
0.612414739006922
0.612088859910524
0.61183013203926
0.611552384622228
0.611509334798787
0.610932922958194
0.610892685623319
0.61088285451179
0.610707233362574
0.610611380302676
0.61059960276057
0.610558191703964
0.610532667417126
0.610520348943466
0.610448307913676
0.610413917933762
0.610379185393881
0.610361045211942
0.610358070618517
0.610354810096516
0.610354390116626
0.610352733178889
0.61035225797176
0.610352084672958
0.610352056506309
0.610352018392898
0.610352005904881
0.610352001944739
0.610352001652696
0.610352000325264
0.610352000140256
0.610352000116886
0.61035200001689
0.610352000007866
0.610352000002961
0.610352000002238
0.610352000002151
0.61035200000201
0.610352000001943
0.610352000001908
0.610352000001856
0.610352000001844
0.610352000001819
0.610352000001803
0.610352000001717
0.610352000001692
0.610352000001633
0.610352000001585
0.610352000001538
0.610352000001498
0.610352000001373
0.610352000001347
0.610352000001343
0.610352000001318
0.610352000001283
0.610352000001254
0.610352000001221
0.610352000001177
0.610352000001113
0.610352000001098
0.610352000001082
0.610352000001078
0.610352000000911
0.61035200000074
0.610352000000657
0.610352000000634
0.610352000000595
0.610352000000549
0.610352000000498
0.610352000000497
0.610352000000476
0.610352000000475
0.610352000000432
0.610352000000412
0.610352000000406
0.610352000000378
0.610352000000374
0.610352000000349
0.610352000000338
0.610352000000314
0.6103520000003
0.610352000000297
0.610352000000278
0.610352000000274
0.610352000000258
0.610352000000236
0.610352000000234
0.610352000000229
0.61035200000021
0.610352000000207
0.610352000000197
0.610352000000194
0.610352000000189
0.610352000000181
0.61035200000018
0.610352000000178
0.610352000000174
0.610352000000164
0.610352000000163
0.610352000000163
0.610352000000161
0.610352000000158
0.610352000000155
0.610352000000153
0.610352000000147
0.610352000000145
0.610352000000144
0.610352000000144
0.610352000000141
0.610352000000138
0.610352000000134
0.610352000000134
0.610352000000133
0.610352000000133
0.610352000000131
0.610352000000131
0.610352000000124
0.61035200000012
0.61035200000012
0.610352000000117
0.610352000000116
0.610352000000114
0.610352000000108
0.610352000000107
0.610352000000105
0.610352000000103
0.610352000000101
0.6103520000001
0.610352000000098
0.610352000000098
0.610352000000096
0.610352000000095
0.610352000000092
0.610352000000091
0.61035200000009
0.610352000000088
0.610352000000085
0.610352000000085
0.610352000000084
0.610352000000082
0.610352000000081
0.61035200000008
0.610352000000077
0.610352000000076
0.610352000000075
0.610352000000075
0.610352000000074
0.610352000000073
0.61035200000007
0.61035200000007
0.61035200000007
0.610352000000068
0.610352000000068
0.610352000000065
0.610352000000064
0.610352000000063
0.610352000000063
0.610352000000063
0.610352000000062
0.610352000000061
0.610352000000059
0.610352000000058
0.610352000000058
0.610352000000057
0.610352000000057
0.610352000000056
0.610352000000056
0.610352000000056
0.610352000000056
0.610352000000056
0.610352000000055
0.610352000000055
0.610352000000054
0.610352000000053
0.610352000000052
0.610352000000052
0.610352000000052
0.610352000000051
0.610352000000051
0.61035200000005
0.61035200000005
0.610352000000049
0.610352000000049
0.610352000000049
0.610352000000049
0.610352000000048
0.610352000000048
0.610352000000047
0.610352000000047
0.610352000000047
0.610352000000045
0.610352000000045
0.610352000000045
0.610352000000044
0.610352000000044
0.610352000000043
0.610352000000043
0.610352000000043
0.610352000000043
0.610352000000043
0.610352000000043
0.610352000000042
0.610352000000042
0.610352000000042
0.610352000000041
0.610352000000041
0.610352000000041
0.610352000000041
0.610352000000041
0.61035200000004
0.61035200000004
0.61035200000004
0.610352000000039
0.610352000000039
0.610352000000039
0.610352000000038
0.610352000000038
0.610352000000038
0.610352000000038
0.610352000000038
0.610352000000037
0.610352000000036
0.610352000000036
0.610352000000035
0.610352000000034
0.610352000000033
0.610352000000033
0.610352000000033
0.610352000000032
0.610352000000032
0.610352000000032
0.610352000000032
0.610352000000031
0.610352000000031
0.610352000000031
0.610352000000031
0.610352000000031
0.610352000000031
0.610352000000031
0.61035200000003
0.61035200000003
0.61035200000003
0.61035200000003
0.61035200000003
0.61035200000003
0.610352000000029
0.610352000000029
0.610352000000029
0.610352000000028
0.610352000000028
0.610352000000028
0.610352000000028
0.610352000000027
0.610352000000027
0.610352000000027
0.610352000000027
0.610352000000027
0.610352000000027
0.610352000000027
0.610352000000027
0.610352000000027
0.610352000000027
0.610352000000027
0.610352000000026
0.610352000000026
0.610352000000026
0.610352000000026
0.610352000000026
0.610352000000026
0.610352000000026
0.610352000000025
0.610352000000025
0.610352000000025
0.610352000000025
0.610352000000025
0.610352000000025
0.610352000000024
0.610352000000024
0.610352000000024
0.610352000000024
0.610352000000024
0.610352000000023
0.610352000000023
0.610352000000023
0.610352000000023
0.610352000000022
0.610352000000022
0.610352000000022
0.610352000000021
0.610352000000021
0.610352000000021
0.610352000000021
0.610352000000021
0.610352000000021
0.610352000000021
0.610352000000021
0.610352000000021
0.61035200000002
0.61035200000002
0.61035200000002
0.61035200000002
0.61035200000002
0.61035200000002
0.61035200000002
0.610352000000019
0.610352000000019
0.610352000000019
0.610352000000019
0.610352000000019
0.610352000000019
0.610352000000019
0.610352000000019
0.610352000000018
0.610352000000018
0.610352000000018
0.610352000000018
0.610352000000018
0.610352000000018
0.610352000000018
0.610352000000018
0.610352000000018
0.610352000000017
0.610352000000017
0.610352000000017
0.610352000000017
0.610352000000017
0.610352000000017
0.610352000000017
0.610352000000017
0.610352000000017
0.610352000000017
0.610352000000017
0.610352000000017
0.610352000000016
0.610352000000016
0.610352000000016
0.610352000000016
0.610352000000016
0.610352000000016
0.610352000000016
0.610352000000016
0.610352000000016
0.610352000000016
0.610352000000015
0.610352000000015
0.610352000000015
0.610352000000015
0.610352000000015
0.610352000000015
0.610352000000015
0.610352000000015
0.610352000000015
0.610352000000015
0.610352000000014
0.610352000000014
0.610352000000014
0.610352000000014
0.610352000000014
0.610352000000014
0.610352000000014
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000013
0.610352000000012
0.610352000000012
0.610352000000012
0.610352000000012
0.610352000000012
0.610352000000012
0.610352000000012
0.610352000000012
0.610352000000012
0.610352000000012
0.610352000000012
0.610352000000012
0.610352000000012
0.610352000000011
0.610352000000011
0.610352000000011
0.610352000000011
0.610352000000011
0.610352000000011
0.610352000000011
0.610352000000011
0.610352000000011
0.610352000000011
0.610352000000011
0.610352000000011
0.610352000000011
0.610352000000011
0.610352000000011
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.61035200000001
0.610352000000009
0.610352000000009
0.610352000000009
0.610352000000009
0.610352000000009
0.610352000000009
0.610352000000009
0.610352000000009
0.610352000000009
0.610352000000009
0.610352000000009
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000008
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000007
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000006
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000005
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000004
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000003
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000002
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352000000001
0.610352
0.610352
0.610352
0.610352
0.610352
0.610352
0.610352
0.610352
0.610352
0.610352
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999999
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999998
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999997
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999996
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999995
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999994
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999993
0.610351999999992
0.610351999999992
0.610351999999992
0.610351999999992
0.610351999999992
0.610351999999992
0.610351999999992
0.610351999999992
0.610351999999992
0.610351999999991
0.610351999999991
0.610351999999991
0.610351999999991
0.610351999999991
0.610351999999991
0.610351999999991
0.610351999999991
0.610351999999991
0.610351999999991
0.610351999999991
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.61035199999999
0.610351999999989
0.610351999999989
0.610351999999989
0.610351999999989
0.610351999999989
0.610351999999989
0.610351999999989
0.610351999999989
0.610351999999989
0.610351999999988
0.610351999999988
0.610351999999988
0.610351999999988
0.610351999999988
0.610351999999988
0.610351999999988
0.610351999999988
0.610351999999988
0.610351999999988
0.610351999999988
0.610351999999988
0.610351999999987
0.610351999999987
0.610351999999987
0.610351999999987
0.610351999999987
0.610351999999987
0.610351999999987
0.610351999999987
0.610351999999986
0.610351999999986
0.610351999999986
0.610351999999986
0.610351999999986
0.610351999999986
0.610351999999986
0.610351999999986
0.610351999999985
0.610351999999985
0.610351999999985
0.610351999999985
0.610351999999985
0.610351999999985
0.610351999999985
0.610351999999985
0.610351999999985
0.610351999999984
0.610351999999984
0.610351999999984
0.610351999999984
0.610351999999984
0.610351999999983
0.610351999999983
0.610351999999983
0.610351999999983
0.610351999999983
0.610351999999983
0.610351999999983
0.610351999999983
0.610351999999983
0.610351999999983
0.610351999999983
0.610351999999982
0.610351999999982
0.610351999999982
0.610351999999982
0.610351999999982
0.610351999999982
0.610351999999982
0.610351999999982
0.610351999999982
0.610351999999981
0.610351999999981
0.610351999999981
0.610351999999981
0.610351999999981
0.610351999999981
0.610351999999981
0.610351999999981
0.610351999999981
0.61035199999998
0.61035199999998
0.61035199999998
0.61035199999998
0.61035199999998
0.61035199999998
0.610351999999979
0.610351999999979
0.610351999999979
0.610351999999979
0.610351999999979
0.610351999999979
0.610351999999979
0.610351999999979
0.610351999999978
0.610351999999978
0.610351999999978
0.610351999999978
0.610351999999978
0.610351999999978
0.610351999999977
0.610351999999977
0.610351999999977
0.610351999999977
0.610351999999977
0.610351999999977
0.610351999999977
0.610351999999977
0.610351999999977
0.610351999999977
0.610351999999977
0.610351999999977
0.610351999999977
0.610351999999977
0.610351999999976
0.610351999999976
0.610351999999976
0.610351999999976
0.610351999999976
0.610351999999976
0.610351999999976
0.610351999999976
0.610351999999975
0.610351999999975
0.610351999999975
0.610351999999975
0.610351999999974
0.610351999999974
0.610351999999974
0.610351999999973
0.610351999999973
0.610351999999973
0.610351999999973
0.610351999999973
0.610351999999973
0.610351999999972
0.610351999999972
0.610351999999972
0.610351999999972
0.610351999999972
0.610351999999972
0.610351999999972
0.610351999999972
0.610351999999971
0.610351999999971
0.61035199999997
0.61035199999997
0.61035199999997
0.61035199999997
0.61035199999997
0.61035199999997
0.61035199999997
0.61035199999997
0.61035199999997
0.610351999999969
0.610351999999969
0.610351999999969
0.610351999999969
0.610351999999969
0.610351999999968
0.610351999999968
0.610351999999968
0.610351999999968
0.610351999999968
0.610351999999968
0.610351999999967
0.610351999999967
0.610351999999967
0.610351999999966
0.610351999999966
0.610351999999966
0.610351999999966
0.610351999999965
0.610351999999965
0.610351999999965
0.610351999999965
0.610351999999964
0.610351999999963
0.610351999999963
0.610351999999962
0.610351999999962
0.610351999999962
0.610351999999962
0.610351999999962
0.61035199999996
0.61035199999996
0.61035199999996
0.610351999999959
0.610351999999959
0.610351999999957
0.610351999999957
0.610351999999957
0.610351999999957
0.610351999999956
0.610351999999956
0.610351999999955
0.610351999999955
0.610351999999955
0.610351999999955
0.610351999999955
0.610351999999954
0.610351999999954
0.610351999999953
0.610351999999952
0.610351999999952
0.610351999999951
0.61035199999995
0.61035199999995
0.610351999999949
0.610351999999949
0.610351999999949
0.610351999999949
0.610351999999948
0.610351999999945
0.610351999999941
0.61035199999994
0.610351999999939
0.610351999999938
0.610351999999936
0.610351999999935
0.610351999999935
0.610351999999935
0.610351999999933
0.610351999999933
0.610351999999931
0.61035199999993
0.61035199999993
0.61035199999993
0.610351999999927
0.610351999999927
0.610351999999922
0.610351999999919
0.610351999999919
0.610351999999919
0.610351999999919
0.610351999999918
0.610351999999917
0.610351999999914
0.610351999999913
0.610351999999913
0.610351999999913
0.610351999999909
0.610351999999905
0.6103519999999
0.610351999999898
0.610351999999895
0.610351999999891
0.610351999999884
0.610351999999883
0.610351999999882
0.610351999999881
0.610351999999879
0.610351999999877
0.610351999999876
0.610351999999871
0.610351999999871
0.610351999999863
0.610351999999852
0.610351999999847
0.61035199999984
0.610351999999835
0.610351999999834
0.610351999999802
0.610351999999792
0.610351999999756
0.610351999999753
0.610351999999741
0.61035199999973
0.6103519999997
0.610351999999699
0.610351999999669
0.610351999999655
0.610351999999653
0.610351999999629
0.610351999999611
0.610351999999514
0.610351999999389
0.610351999999259
0.610351999999241
0.610351999999105
0.610351999999085
0.610351999998818
0.610351999998671
0.610351999998344
0.610351999998033
0.610351999997933
0.61035199999717
0.610351999996844
0.610351999996689
0.610351999996467
0.61035199999606
0.610351999995717
0.610351999995443
0.610351999995299
0.610351999995184
0.610351999994785
0.610351999994038
0.610351999994001
0.610351999993435
0.610351999993199
0.61035199999269
0.610351999991989
0.610351999991615
0.610351999991195
0.610351999990667
0.610351999987671
0.610351999982443
0.154292744329949
0.153863174251222
0.153486445458008
0.153164230164548
0.153134021675764
0.152978842304061
0.152969300313117
0.152952604809105
0.152924325900322
0.152905237075662
0.15289377041104
0.152863633531527
0.152751928248885
0.152721853226171
0.152653555533608
0.152645286205493
0.152613728600161
0.152611059709451
0.152608909687449
0.152608406767827
0.152604837099614
0.15259660120707
0.15259621138836
0.152592564720312
0.152591790597688
0.152591571568769
0.152591258897009
0.15258893363737
0.152588742741284
0.152588704282403
0.152588589139684
0.152588407699376
0.152588372263792
0.152588125081831
0.152588087366638
0.152588068428562
0.152588017523634
0.152588012656622
0.152588008605476
0.152588003193997
0.152588001662953
0.152588000900781
0.152588000351531
0.152588000088414
0.15258800008543
0.152588000064359
0.152588000040962
0.152588000029519
0.152588000004142
0.152588000002151
0.152588000001041
0.152588000000718
0.152588000000575
0.152588000000317
0.15258800000028
0.152588000000259
0.152588000000226
0.152588000000203
0.152588000000164
0.152588000000158
0.152588000000127
0.152588000000117
0.152588000000108
0.152588000000101
0.152588000000087
0.152588000000084
0.15258800000007
0.152588000000067
0.15258800000006
0.152588000000056
0.152588000000054
0.152588000000052
0.152588000000048
0.152588000000043
0.152588000000041
0.152588000000038
0.152588000000037
0.152588000000033
0.152588000000031
0.15258800000003
0.152588000000028
0.152588000000025
0.152588000000025
0.152588000000024
0.152588000000021
0.15258800000002
0.15258800000002
0.152588000000017
0.152588000000016
0.152588000000016
0.152588000000014
0.152588000000014
0.152588000000013
0.152588000000013
0.152588000000012
0.152588000000012
0.152588000000012
0.152588000000011
0.15258800000001
0.15258800000001
0.152588000000009
0.152588000000009
0.152588000000009
0.152588000000008
0.152588000000008
0.152588000000008
0.152588000000007
0.152588000000007
0.152588000000007
0.152588000000007
0.152588000000006
0.152588000000006
0.152588000000006
0.152588000000006
0.152588000000005
0.152588000000005
0.152588000000005
0.152588000000004
0.152588000000004
0.152588000000004
0.152588000000004
0.152588000000003
0.152588000000002
0.152588000000002
0.152588000000002
0.152588000000002
0.152588000000001
0.152588000000001
0.152588000000001
0.152587999999999
0.152587999999999
0.152587999999999
0.152587999999999
0.152587999999998
0.152587999999998
0.152587999999997
0.152587999999997
0.152587999999996
0.152587999999996
0.152587999999996
0.152587999999996
0.152587999999995
0.152587999999995
0.152587999999994
0.152587999999993
0.152587999999993
0.152587999999993
0.152587999999992
0.152587999999992
0.15258799999999
0.15258799999999
0.152587999999989
0.152587999999988
0.152587999999987
0.152587999999986
0.152587999999983
0.152587999999983
0.152587999999983
0.15258799999998
0.15258799999998
0.152587999999976
0.152587999999975
0.152587999999975
0.152587999999975
0.152587999999971
0.15258799999997
0.152587999999968
0.152587999999968
0.152587999999964
0.152587999999961
0.152587999999954
0.152587999999948
0.152587999999947
0.152587999999946
0.152587999999942
0.152587999999934
0.152587999999928
0.152587999999919
0.152587999999909
0.152587999999898
0.152587999999892
0.152587999999887
0.15258799999987
0.152587999999841
0.15258799999982
0.152587999999804
0.152587999999802
0.152587999999747
0.15258799999967
0.152587999999575
0.152587999999568
0.152587999999288

